Modelling pathwise uncertainty of Stochastic Differential Equations samplers via Probabilistic Numerics

Probabilistic ordinary differential equation (ODE) solvers have been introduced over the past decade as uncertainty-aware numerical integrators. They typically proceed by assuming a functional prior to the ODE solution, which is then queried on a grid to form a posterior distribution over the ODE solution. As the queries span the integration interval, the approximate posterior solution then converges to the true deterministic one. Gaussian ODE filters, in particular, have enjoyed a lot of attention due to their computational efficiency, the simplicity of their implementation, as well as their provable fast convergence rates. In this article, we extend the methodology to stochastic differential equations (SDEs) and propose a probabilistic simulator for SDEs. Our approach involves transforming the SDE into a sequence of random ODEs using piecewise differentiable approximations of the Brownian motion. We then apply probabilistic ODE solvers to the individual ODEs, resulting in a pathwise probabilistic solution to the SDE\@. We establish worst-case strong $1.5$ local and $1.0$ global convergence orders for a specific instance of our method. We further show how we can marginalise the Brownian approximations, by incorporating its coefficients as part of the prior ODE model, allowing for computing exact transition densities under our model. Finally, we numerically validate the theoretical findings, showcasing reasonable weak convergence properties in the marginalised version.

==> numerics/EKF0/EKF0_FHN_STRONG_GLOBAL_ERRORS.csv <==
deltas,errors
0.03125,0.0668607577681541
0.015625,0.0356729812920094
0.0078125,0.0193789284676313
0.00390625,0.0101687293499708
0.001953125,0.00496808253228664
0.0009765625,0.00264307553879917


==> numerics/EKF0/EKF0_FHN_STRONG_LOCAL_ERRORS.csv <==
deltas,errors
0.03125,0.016053032130003
0.015625,0.00560044310986996
0.0078125,0.0019532588776201
0.00390625,0.000689701759256423
0.001953125,0.000244720053160563
0.0009765625,8.60907748574391E-05


==> numerics/EKF0/EKF0_FHN_WEAK_GLOBAL_ERRORS.csv <==
deltas,errors
0.03125,0.0202895104885101
0.015625,0.00461855391040444
0.0078125,0.00125679466873407
0.00390625,0.000437645590864122
0.001953125,0.000168814221979119
0.0009765625,6.21582366875373E-05


==> numerics/EKF0_2/EKF0_2_Attempt2FHN_STRONG_GLOBAL_ERRORS.csv <==
deltas,errors
0.03125,0.0668463185429573
0.015625,0.0357099696993828
0.0078125,0.0193665605038404
0.00390625,0.0101900668814778
0.001953125,0.00495131174102426
0.0009765625,0.00263672601431608


==> numerics/EKF0_2/EKF0_2_Attempt2FHN_STRONG_LOCAL_ERRORS.csv <==
deltas,errors
0.03125,0.016053032130003
0.015625,0.00560044310986996
0.0078125,0.0019532588776201
0.00390625,0.000689701759256423
0.001953125,0.000244720082264394
0.0009765625,8.60907748574391E-05


==> numerics/EKF0_2/EKF0_2_Attempt2FHN_WEAK_GLOBAL_ERRORS.csv <==
deltas,errors
0.03125,0.0202462580054998
0.015625,0.00456187594681978
0.0078125,0.00124739436432719
0.00390625,0.000420967524405569
0.001953125,0.000189242957276292
0.0009765625,6.696286436636E-05


==> numerics/EKF1/EKF1_FHN_STRONG_GLOBAL_ERRORS.csv <==
deltas,errors
0.03125,0.0193922892212868
0.015625,0.00969362072646618
0.0078125,0.00506160268560052
0.00390625,0.00251345545984805
0.001953125,0.00122846895828843
0.0009765625,0.000689429813064635


==> numerics/EKF1/EKF1_FHN_STRONG_LOCAL_ERRORS.csv <==
deltas,errors
0.03125,0.00439919158816338
0.015625,0.00148385495413095
0.0078125,0.000511928868945688
0.00390625,0.000179237802512944
0.001953125,6.32481460343115E-05
0.0009765625,2.22818889596965E-05


==> numerics/EKF1/EKF1_FHN_WEAK_GLOBAL_ERRORS.csv <==
deltas,errors
0.03125,0.0143254334107041
0.015625,0.00340333906933665
0.0078125,0.000861581997014582
0.00390625,0.000234337101574056
0.001953125,5.73181532672606E-05
0.0009765625,1.80124461621745E-05


==> numerics/EKF1_2/EKF1_2_FHN_STRONG_GLOBAL_ERRORS.csv <==
deltas,errors
0.03125,0.0156463254243135
0.015625,0.00775695126503706
0.0078125,0.00401584897190332
0.00390625,0.00200307695195079
0.001953125,0.0010057392064482
0.0009765625,0.000546369235962629


==> numerics/EKF1_2/EKF1_2_FHN_STRONG_LOCAL_ERRORS.csv <==
deltas,errors
0.03125,0.00439919158816338
0.015625,0.00148385495413095
0.0078125,0.000511928868945688
0.00390625,0.000179237802512944
0.001953125,6.32481533102691E-05
0.0009765625,2.22818889596965E-05


==> numerics/EKF1_2/EKF1_2_FHN_WEAK_GLOBAL_ERRORS.csv <==
deltas,errors
0.03125,0.0156460087746382
0.015625,0.00341449538245797
0.0078125,0.000855966995004565
0.00390625,0.000224644434638321
0.001953125,5.8249213907402E-05
0.0009765625,1.89110778592294E-05


==> numerics/EM/EM_FHN_STRONG_GLOBAL_ERRORS.csv <==
deltas,errors
0.03125,0.0406199656426907
0.015625,0.0201768595725298
0.0078125,0.0105089405551553
0.00390625,0.00520064262673259
0.001953125,0.00259313429705799
0.0009765625,0.00131338380742818


==> numerics/EM/EM_FHN_WEAK_GLOBAL_ERRORS.csv <==
deltas,errors
0.03125,0.113785356283188
0.015625,0.0567296072840691
0.0078125,0.0281835924834013
0.00390625,0.0141443414613605
0.001953125,0.00703972764313221
0.0009765625,0.00350208976306021


==> numerics/SSM_EKF0/EKF0_SSM_FHN_WEAK_GLOBAL_ERRORS.csv <==
deltas,errors
0.03125,0.0298954863101244
0.015625,0.0173728093504906
0.0078125,0.00874446332454681
0.00390625,0.00361373065970838
0.001953125,0.00315843150019646
0.0009765625,0.00342770176939666


==> numerics/SSM_EKF1/EKF1_SSM_FHN_correct_mean_first.csv <==
t,mean
0.000000000000000000e+00,0.000000000000000000e+00
9.765625000000000000e-04,-3.749192501345532946e-06
1.953125000000000000e-03,-1.500215967098483816e-05
2.929687500000000000e-03,-3.390628990018740296e-05
3.906250000000000000e-03,-6.079026934457942843e-05
4.882812500000000000e-03,-9.568311361363157630e-05
5.859375000000000000e-03,-1.383421913487836719e-04
6.835937500000000000e-03,-1.889500708784908056e-04
7.812500000000000000e-03,-2.476369263604283333e-04
8.789062500000000000e-03,-3.146095550619065762e-04
9.765625000000000000e-03,-3.900730807799845934e-04
1.074218750000000000e-02,-4.735756665468215942e-04
1.171875000000000000e-02,-5.654035485349595547e-04
1.269531250000000000e-02,-6.655178731307387352e-04
1.367187500000000000e-02,-7.739376742392778397e-04
1.464843750000000000e-02,-8.912230259738862514e-04
1.562500000000000000e-02,-1.017092610709369183e-03
1.660156250000000000e-02,-1.151645090430974960e-03
1.757812500000000000e-02,-1.294881687499582767e-03
1.855468750000000000e-02,-1.446730457246303558e-03
1.953125000000000000e-02,-1.607548329047858715e-03
2.050781250000000000e-02,-1.777405617758631706e-03
2.148437500000000000e-02,-1.956508494913578033e-03
2.246093750000000000e-02,-2.144982805475592613e-03
2.343750000000000000e-02,-2.342710737138986588e-03
2.441406250000000000e-02,-2.549552358686923981e-03
2.539062500000000000e-02,-2.765757963061332703e-03
2.636718750000000000e-02,-2.991722896695137024e-03
2.734375000000000000e-02,-3.226939588785171509e-03
2.832031250000000000e-02,-3.471737029030919075e-03
2.929687500000000000e-02,-3.726201131939888000e-03
3.027343750000000000e-02,-3.990412224084138870e-03
3.125000000000000000e-02,-4.264669492840766907e-03
3.222656250000000000e-02,-4.548960831016302109e-03
3.320312500000000000e-02,-4.842670168727636337e-03
3.417968377470970154e-02,-5.146681331098079681e-03
3.515625000000000000e-02,-5.460873246192932129e-03
3.613281250000000000e-02,-5.785616114735603333e-03
3.710937500000000000e-02,-6.121175829321146011e-03
3.808593750000000000e-02,-6.467370316386222839e-03
3.906250000000000000e-02,-6.824472453445196152e-03
4.003906250000000000e-02,-7.192107848823070526e-03
4.101562500000000000e-02,-7.570283021777868271e-03
4.199218377470970154e-02,-7.959274575114250183e-03
4.296875000000000000e-02,-8.359314873814582825e-03
4.394531250000000000e-02,-8.770284242928028107e-03
4.492187500000000000e-02,-9.192785248160362244e-03
4.589843750000000000e-02,-9.626793675124645233e-03
4.687500000000000000e-02,-1.007249113172292709e-02
4.785156250000000000e-02,-1.052968576550483704e-02
4.882812500000000000e-02,-1.099881343543529510e-02
4.980468377470970154e-02,-1.148001290857791901e-02
5.078125000000000000e-02,-1.197293214499950409e-02
5.175781250000000000e-02,-1.247773040086030960e-02
5.273437500000000000e-02,-1.299411710351705551e-02
5.371093750000000000e-02,-1.352229900658130646e-02
5.468750000000000000e-02,-1.406262163072824478e-02
5.566406250000000000e-02,-1.461544539779424667e-02
5.664062500000000000e-02,-1.518061198294162750e-02
5.761718377470970154e-02,-1.575823500752449036e-02
5.859375000000000000e-02,-1.634889654815196991e-02
5.957031250000000000e-02,-1.695221103727817535e-02
6.054687500000000000e-02,-1.756823807954788208e-02
6.152343750000000000e-02,-1.819700561463832855e-02
6.250000000000000000e-02,-1.883841492235660553e-02
6.347656250000000000e-02,-1.949262619018554688e-02
6.445312500000000000e-02,-2.016019076108932495e-02
6.542968750000000000e-02,-2.084106579422950745e-02
6.640625000000000000e-02,-2.153567597270011902e-02
6.738280504941940308e-02,-2.224414981901645660e-02
6.835937500000000000e-02,-2.296626940369606018e-02
6.933593750000000000e-02,-2.370204590260982513e-02
7.031250000000000000e-02,-2.445179410278797150e-02
7.128906250000000000e-02,-2.521596103906631470e-02
7.226562500000000000e-02,-2.599436417222023010e-02
7.324218750000000000e-02,-2.678705193102359772e-02
7.421875000000000000e-02,-2.759413979947566986e-02
7.519531250000000000e-02,-2.841601893305778503e-02
7.617187500000000000e-02,-2.925242669880390167e-02
7.714843750000000000e-02,-3.010340221226215363e-02
7.812500000000000000e-02,-3.096902184188365936e-02
7.910156250000000000e-02,-3.184936940670013428e-02
8.007812500000000000e-02,-3.274470195174217224e-02
8.105468750000000000e-02,-3.365530073642730713e-02
8.203125000000000000e-02,-3.458127751946449280e-02
8.300780504941940308e-02,-3.552278876304626465e-02
8.398437500000000000e-02,-3.647953644394874573e-02
8.496093750000000000e-02,-3.745198622345924377e-02
8.593750000000000000e-02,-3.844048827886581421e-02
8.691406250000000000e-02,-3.944540023803710938e-02
8.789062500000000000e-02,-4.046663269400596619e-02
8.886718750000000000e-02,-4.150462895631790161e-02
8.984375000000000000e-02,-4.255913570523262024e-02
9.082031250000000000e-02,-4.363052546977996826e-02
9.179687500000000000e-02,-4.471838846802711487e-02
9.277343750000000000e-02,-4.582280293107032776e-02
9.375000000000000000e-02,-4.694435745477676392e-02
9.472656250000000000e-02,-4.808320105075836182e-02
9.570312500000000000e-02,-4.923922196030616760e-02
9.667968750000000000e-02,-5.041255801916122437e-02
9.765625000000000000e-02,-5.160298570990562439e-02
9.863280504941940308e-02,-5.281040444970130920e-02
9.960937500000000000e-02,-5.403478816151618958e-02
1.005859375000000000e-01,-5.527630820870399475e-02
1.015625000000000000e-01,-5.653524771332740784e-02
1.025390625000000000e-01,-5.781210958957672119e-02
1.035156250000000000e-01,-5.910694226622581482e-02
1.044921875000000000e-01,-6.042004749178886414e-02
1.054687500000000000e-01,-6.175133585929870605e-02
1.064453125000000000e-01,-6.310080736875534058e-02
1.074218750000000000e-01,-6.446845829486846924e-02
1.083984375000000000e-01,-6.585422903299331665e-02
1.093750000000000000e-01,-6.725845485925674438e-02
1.103515625000000000e-01,-6.868162751197814941e-02
1.113281250000000000e-01,-7.012356072664260864e-02
1.123046875000000000e-01,-7.158446311950683594e-02
1.132812500000000000e-01,-7.306386530399322510e-02
1.142578050494194031e-01,-7.456220686435699463e-02
1.152343750000000000e-01,-7.607983797788619995e-02
1.162109375000000000e-01,-7.761663943529129028e-02
1.171875000000000000e-01,-7.917281240224838257e-02
1.181640625000000000e-01,-8.074849098920822144e-02
1.191406250000000000e-01,-8.234344422817230225e-02
1.201171875000000000e-01,-8.395814150571823120e-02
1.210937500000000000e-01,-8.559267222881317139e-02
1.220703125000000000e-01,-8.724672347307205200e-02
1.230468750000000000e-01,-8.892051875591278076e-02
1.240234375000000000e-01,-9.061420708894729614e-02
1.250000000000000000e-01,-9.232783317565917969e-02
1.259765625000000000e-01,-9.406130015850067139e-02
1.269531250000000000e-01,-9.581513702869415283e-02
1.279296875000000000e-01,-9.758931398391723633e-02
1.289062500000000000e-01,-9.938345104455947876e-02
1.298828125000000000e-01,-1.011982187628746033e-01
1.308593750000000000e-01,-1.030335351824760437e-01
1.318359375000000000e-01,-1.048889234662055969e-01
1.328125000000000000e-01,-1.067648604512214661e-01
1.337890475988388062e-01,-1.086613237857818604e-01
1.347656250000000000e-01,-1.105779036879539490e-01
1.357421875000000000e-01,-1.125148534774780273e-01
1.367187500000000000e-01,-1.144723594188690186e-01
1.376953125000000000e-01,-1.164502725005149841e-01
1.386718750000000000e-01,-1.184492036700248718e-01
1.396484375000000000e-01,-1.204697564244270325e-01
1.406250000000000000e-01,-1.225111857056617737e-01
1.416015625000000000e-01,-1.245728209614753723e-01
1.425781250000000000e-01,-1.266548782587051392e-01
1.435546875000000000e-01,-1.287574023008346558e-01
1.445312500000000000e-01,-1.308808475732803345e-01
1.455078125000000000e-01,-1.330250650644302368e-01
1.464843750000000000e-01,-1.351898610591888428e-01
1.474609375000000000e-01,-1.373754590749740601e-01
1.484375000000000000e-01,-1.395822018384933472e-01
1.494140625000000000e-01,-1.418095231056213379e-01
1.503906250000000000e-01,-1.440573781728744507e-01
1.513671875000000000e-01,-1.463258415460586548e-01
1.523437500000000000e-01,-1.486147493124008179e-01
1.533203125000000000e-01,-1.509243398904800415e-01
1.542968750000000000e-01,-1.532542109489440918e-01
1.552734375000000000e-01,-1.556047648191452026e-01
1.562500000000000000e-01,-1.579759567975997925e-01
1.572265625000000000e-01,-1.603672057390213013e-01
1.582031250000000000e-01,-1.627789139747619629e-01
1.591796875000000000e-01,-1.652109771966934204e-01
1.601562500000000000e-01,-1.676627695560455322e-01
1.611328125000000000e-01,-1.701342165470123291e-01
1.621093750000000000e-01,-1.726253479719161987e-01
1.630859375000000000e-01,-1.751357018947601318e-01
1.640625000000000000e-01,-1.776655763387680054e-01
1.650390475988388062e-01,-1.802150905132293701e-01
1.660156250000000000e-01,-1.827837973833084106e-01
1.669921875000000000e-01,-1.853717714548110962e-01
1.679687500000000000e-01,-1.879790574312210083e-01
1.689453125000000000e-01,-1.906047612428665161e-01
1.699218750000000000e-01,-1.932490915060043335e-01
1.708984375000000000e-01,-1.959120482206344604e-01
1.718750000000000000e-01,-1.985935121774673462e-01
1.728515625000000000e-01,-2.012929469347000122e-01
1.738281250000000000e-01,-2.040106207132339478e-01
1.748046875000000000e-01,-2.067462652921676636e-01
1.757812500000000000e-01,-2.094997018575668335e-01
1.767578125000000000e-01,-2.122705429792404175e-01
1.777343750000000000e-01,-2.150581330060958862e-01
1.787109375000000000e-01,-2.178626358509063721e-01
1.796875000000000000e-01,-2.206838577985763550e-01
1.806640625000000000e-01,-2.235218286514282227e-01
1.816406250000000000e-01,-2.263761311769485474e-01
1.826171875000000000e-01,-2.292466163635253906e-01
1.835937500000000000e-01,-2.321330755949020386e-01
1.845703125000000000e-01,-2.350351959466934204e-01
1.855468750000000000e-01,-2.379525154829025269e-01
1.865234375000000000e-01,-2.408846467733383179e-01
1.875000000000000000e-01,-2.438313066959381104e-01
1.884765625000000000e-01,-2.467922270298004150e-01
1.894531250000000000e-01,-2.497674524784088135e-01
1.904296875000000000e-01,-2.527565956115722656e-01
1.914062500000000000e-01,-2.557595670223236084e-01
1.923828125000000000e-01,-2.587757706642150879e-01
1.933593750000000000e-01,-2.618046998977661133e-01
1.943359375000000000e-01,-2.648462951183319092e-01
1.953125000000000000e-01,-2.679001688957214355e-01
1.962890475988388062e-01,-2.709655463695526123e-01
1.972656250000000000e-01,-2.740426063537597656e-01
1.982421875000000000e-01,-2.771310210227966309e-01
1.992187500000000000e-01,-2.802304923534393311e-01
2.001953125000000000e-01,-2.833403944969177246e-01
2.011718750000000000e-01,-2.864602208137512207e-01
2.021484375000000000e-01,-2.895898222923278809e-01
2.031250000000000000e-01,-2.927287220954895020e-01
2.041015625000000000e-01,-2.958766818046569824e-01
2.050781250000000000e-01,-2.990332841873168945e-01
2.060546875000000000e-01,-3.021981120109558105e-01
2.070312500000000000e-01,-3.053711354732513428e-01
2.080078125000000000e-01,-3.085519373416900635e-01
2.089843750000000000e-01,-3.117399215698242188e-01
2.099609375000000000e-01,-3.149347901344299316e-01
2.109375000000000000e-01,-3.181362152099609375e-01
2.119140625000000000e-01,-3.213439881801605225e-01
2.128906250000000000e-01,-3.245573639869689941e-01
2.138671875000000000e-01,-3.277761638164520264e-01
2.148437500000000000e-01,-3.310002386569976807e-01
2.158203125000000000e-01,-3.342289030551910400e-01
2.167968750000000000e-01,-3.374616801738739014e-01
2.177734375000000000e-01,-3.406981825828552246e-01
2.187500000000000000e-01,-3.439379930496215820e-01
2.197265625000000000e-01,-3.471809625625610352e-01
2.207031250000000000e-01,-3.504265248775482178e-01
2.216796875000000000e-01,-3.536745309829711914e-01
2.226562500000000000e-01,-3.569243252277374268e-01
2.236328125000000000e-01,-3.601755499839782715e-01
2.246093750000000000e-01,-3.634280860424041748e-01
2.255859375000000000e-01,-3.666811585426330566e-01
2.265625000000000000e-01,-3.699344694614410400e-01
2.275390475988388062e-01,-3.731876611709594727e-01
2.285156250000000000e-01,-3.764400184154510498e-01
2.294921875000000000e-01,-3.796916306018829346e-01
2.304687500000000000e-01,-3.829417228698730469e-01
2.314453125000000000e-01,-3.861897587776184082e-01
2.324218750000000000e-01,-3.894353508949279785e-01
2.333984375000000000e-01,-3.926787078380584717e-01
2.343750000000000000e-01,-3.959192931652069092e-01
2.353515625000000000e-01,-3.991563320159912109e-01
2.363281250000000000e-01,-4.023899137973785400e-01
2.373046875000000000e-01,-4.056196808815002441e-01
2.382812500000000000e-01,-4.088448584079742432e-01
2.392578125000000000e-01,-4.120649099349975586e-01
2.402343750000000000e-01,-4.152795672416687012e-01
2.412109375000000000e-01,-4.184888601303100586e-01
2.421875000000000000e-01,-4.216920733451843262e-01
2.431640625000000000e-01,-4.248888492584228516e-01
2.441406250000000000e-01,-4.280790984630584717e-01
2.451171875000000000e-01,-4.312627613544464111e-01
2.460937500000000000e-01,-4.344392418861389160e-01
2.470703125000000000e-01,-4.376085102558135986e-01
2.480468750000000000e-01,-4.407698214054107666e-01
2.490234375000000000e-01,-4.439228773117065430e-01
2.500000000000000000e-01,-4.470678269863128662e-01
2.509765625000000000e-01,-4.502041637897491455e-01
2.519531250000000000e-01,-4.533315002918243408e-01
2.529296875000000000e-01,-4.564491212368011475e-01
2.539062500000000000e-01,-4.595572054386138916e-01
2.548828125000000000e-01,-4.626553654670715332e-01
2.558593750000000000e-01,-4.657431244850158691e-01
2.568359375000000000e-01,-4.688201844692230225e-01
2.578125000000000000e-01,-4.718862473964691162e-01
2.587890625000000000e-01,-4.749410748481750488e-01
2.597656250000000000e-01,-4.779844284057617188e-01
2.607421875000000000e-01,-4.810158908367156982e-01
2.617187500000000000e-01,-4.840357303619384766e-01
2.626953125000000000e-01,-4.870433509349822998e-01
2.636718750000000000e-01,-4.900389611721038818e-01
2.646484375000000000e-01,-4.930224120616912842e-01
2.656250000000000000e-01,-4.959929883480072021e-01
2.666015326976776123e-01,-4.989506006240844727e-01
2.675781250000000000e-01,-5.018950104713439941e-01
2.685546875000000000e-01,-5.048261880874633789e-01
2.695312500000000000e-01,-5.077437162399291992e-01
2.705078125000000000e-01,-5.106474757194519043e-01
2.714843750000000000e-01,-5.135375261306762695e-01
2.724609375000000000e-01,-5.164127945899963379e-01
2.734375000000000000e-01,-5.192734003067016602e-01
2.744140625000000000e-01,-5.221192240715026855e-01
2.753906250000000000e-01,-5.249499082565307617e-01
2.763671875000000000e-01,-5.277658700942993164e-01
2.773437500000000000e-01,-5.305664539337158203e-01
2.783203125000000000e-01,-5.333512425422668457e-01
2.792968750000000000e-01,-5.361202955245971680e-01
2.802734375000000000e-01,-5.388738512992858887e-01
2.812500000000000000e-01,-5.416117906570434570e-01
2.822265625000000000e-01,-5.443344116210937500e-01
2.832031250000000000e-01,-5.470410585403442383e-01
2.841796875000000000e-01,-5.497313141822814941e-01
2.851562500000000000e-01,-5.524052977561950684e-01
2.861328125000000000e-01,-5.550625920295715332e-01
2.871093750000000000e-01,-5.577036738395690918e-01
2.880859375000000000e-01,-5.603281259536743164e-01
2.890625000000000000e-01,-5.629357099533081055e-01
2.900390625000000000e-01,-5.655265450477600098e-01
2.910156250000000000e-01,-5.681006312370300293e-01
2.919921875000000000e-01,-5.706577301025390625e-01
2.929687500000000000e-01,-5.731980800628662109e-01
2.939453125000000000e-01,-5.757214426994323730e-01
2.949218750000000000e-01,-5.782275795936584473e-01
2.958984375000000000e-01,-5.807166695594787598e-01
2.968750000000000000e-01,-5.831883549690246582e-01
2.978515625000000000e-01,-5.856423974037170410e-01
2.988281250000000000e-01,-5.880793333053588867e-01
2.998046875000000000e-01,-5.904993414878845215e-01
3.007812500000000000e-01,-5.929016470909118652e-01
3.017578125000000000e-01,-5.952862501144409180e-01
3.027343750000000000e-01,-5.976532101631164551e-01
3.037109375000000000e-01,-6.000027656555175781e-01
3.046875000000000000e-01,-6.023343801498413086e-01
3.056640625000000000e-01,-6.046484708786010742e-01
3.066406250000000000e-01,-6.069449782371520996e-01
3.076171875000000000e-01,-6.092240214347839355e-01
3.085937500000000000e-01,-6.114854812622070312e-01
3.095703125000000000e-01,-6.137287020683288574e-01
3.105468750000000000e-01,-6.159538626670837402e-01
3.115234375000000000e-01,-6.181613802909851074e-01
3.125000000000000000e-01,-6.203510761260986328e-01
3.134765625000000000e-01,-6.225224137306213379e-01
3.144531250000000000e-01,-6.246755123138427734e-01
3.154296875000000000e-01,-6.268108487129211426e-01
3.164062500000000000e-01,-6.289284825325012207e-01
3.173828125000000000e-01,-6.310284137725830078e-01
3.183593750000000000e-01,-6.331107020378112793e-01
3.193359375000000000e-01,-6.351758241653442383e-01
3.203125000000000000e-01,-6.372237205505371094e-01
3.212890625000000000e-01,-6.392542719841003418e-01
3.222656250000000000e-01,-6.412670612335205078e-01
3.232421875000000000e-01,-6.432625055313110352e-01
3.242187500000000000e-01,-6.452403068542480469e-01
3.251953125000000000e-01,-6.472007036209106445e-01
3.261718750000000000e-01,-6.491439938545227051e-01
3.271484375000000000e-01,-6.510698795318603516e-01
3.281250000000000000e-01,-6.529788374900817871e-01
3.291015326976776123e-01,-6.548705101013183594e-01
3.300781250000000000e-01,-6.567455530166625977e-01
3.310546875000000000e-01,-6.586031913757324219e-01
3.320312500000000000e-01,-6.604439020156860352e-01
3.330078125000000000e-01,-6.622679233551025391e-01
3.339843750000000000e-01,-6.640750765800476074e-01
3.349609375000000000e-01,-6.658653616905212402e-01
3.359375000000000000e-01,-6.676389575004577637e-01
3.369140625000000000e-01,-6.693964004516601562e-01
3.378906250000000000e-01,-6.711370944976806641e-01
3.388671875000000000e-01,-6.728616356849670410e-01
3.398437500000000000e-01,-6.745696663856506348e-01
3.408203125000000000e-01,-6.762611269950866699e-01
3.417968750000000000e-01,-6.779364943504333496e-01
3.427734375000000000e-01,-6.795957088470458984e-01
3.437500000000000000e-01,-6.812384128570556641e-01
3.447265625000000000e-01,-6.828651428222656250e-01
3.457031250000000000e-01,-6.844757795333862305e-01
3.466796875000000000e-01,-6.860705018043518066e-01
3.476562500000000000e-01,-6.876492500305175781e-01
3.486328125000000000e-01,-6.892122626304626465e-01
3.496093750000000000e-01,-6.907597184181213379e-01
3.505859375000000000e-01,-6.922916173934936523e-01
3.515625000000000000e-01,-6.938077807426452637e-01
3.525390625000000000e-01,-6.953084468841552734e-01
3.535156250000000000e-01,-6.967939138412475586e-01
3.544921875000000000e-01,-6.982639431953430176e-01
3.554687500000000000e-01,-6.997190713882446289e-01
3.564453125000000000e-01,-7.011591196060180664e-01
3.574218750000000000e-01,-7.025846838951110840e-01
3.583984375000000000e-01,-7.039952278137207031e-01
3.593750000000000000e-01,-7.053909301757812500e-01
3.603515625000000000e-01,-7.067721486091613770e-01
3.613281250000000000e-01,-7.081391811370849609e-01
3.623046875000000000e-01,-7.094914913177490234e-01
3.632812500000000000e-01,-7.108296155929565430e-01
3.642578125000000000e-01,-7.121534943580627441e-01
3.652343750000000000e-01,-7.134633660316467285e-01
3.662109375000000000e-01,-7.147591710090637207e-01
3.671875000000000000e-01,-7.160411477088928223e-01
3.681640625000000000e-01,-7.173097729682922363e-01
3.691406250000000000e-01,-7.185649275779724121e-01
3.701171875000000000e-01,-7.198058366775512695e-01
3.710937500000000000e-01,-7.210333943367004395e-01
3.720703125000000000e-01,-7.222477197647094727e-01
3.730468750000000000e-01,-7.234490513801574707e-01
3.740234375000000000e-01,-7.246371507644653320e-01
3.750000000000000000e-01,-7.258123755455017090e-01
3.759765625000000000e-01,-7.269746065139770508e-01
3.769531250000000000e-01,-7.281237244606018066e-01
3.779296875000000000e-01,-7.292602062225341797e-01
3.789062500000000000e-01,-7.303845882415771484e-01
3.798828125000000000e-01,-7.314966917037963867e-01
3.808593750000000000e-01,-7.325963377952575684e-01
3.818359375000000000e-01,-7.336833477020263672e-01
3.828125000000000000e-01,-7.347584366798400879e-01
3.837890625000000000e-01,-7.358217835426330566e-01
3.847656250000000000e-01,-7.368729710578918457e-01
3.857421875000000000e-01,-7.379117012023925781e-01
3.867187500000000000e-01,-7.389385104179382324e-01
3.876953125000000000e-01,-7.399535775184631348e-01
3.886718750000000000e-01,-7.409571409225463867e-01
3.896484375000000000e-01,-7.419492006301879883e-01
3.906250000000000000e-01,-7.429298162460327148e-01
3.916015326976776123e-01,-7.438994050025939941e-01
3.925781250000000000e-01,-7.448578476905822754e-01
3.935546875000000000e-01,-7.458054423332214355e-01
3.945312500000000000e-01,-7.467423081398010254e-01
3.955078125000000000e-01,-7.476684451103210449e-01
3.964843750000000000e-01,-7.485839128494262695e-01
3.974609375000000000e-01,-7.494889497756958008e-01
3.984375000000000000e-01,-7.503835558891296387e-01
3.994140625000000000e-01,-7.512684464454650879e-01
4.003906250000000000e-01,-7.521427273750305176e-01
4.013671875000000000e-01,-7.530069351196289062e-01
4.023437500000000000e-01,-7.538605928421020508e-01
4.033203125000000000e-01,-7.547043561935424805e-01
4.042968750000000000e-01,-7.555376291275024414e-01
4.052734375000000000e-01,-7.563611268997192383e-01
4.062500000000000000e-01,-7.571744918823242188e-01
4.072265625000000000e-01,-7.579784393310546875e-01
4.082031250000000000e-01,-7.587730884552001953e-01
4.091796875000000000e-01,-7.595583200454711914e-01
4.101562500000000000e-01,-7.603343725204467773e-01
4.111328125000000000e-01,-7.611014842987060547e-01
4.121093750000000000e-01,-7.618595361709594727e-01
4.130859375000000000e-01,-7.626079320907592773e-01
4.140625000000000000e-01,-7.633475065231323242e-01
4.150390625000000000e-01,-7.640780806541442871e-01
4.160156250000000000e-01,-7.648001313209533691e-01
4.169921875000000000e-01,-7.655134201049804688e-01
4.179687500000000000e-01,-7.662184834480285645e-01
4.189453125000000000e-01,-7.669150829315185547e-01
4.199218750000000000e-01,-7.676033973693847656e-01
4.208984375000000000e-01,-7.682834863662719727e-01
4.218750000000000000e-01,-7.689553499221801758e-01
4.228515625000000000e-01,-7.696194052696228027e-01
4.238281250000000000e-01,-7.702752351760864258e-01
4.248046875000000000e-01,-7.709223031997680664e-01
4.257812500000000000e-01,-7.715611457824707031e-01
4.267578125000000000e-01,-7.721922993659973145e-01
4.277343750000000000e-01,-7.728161811828613281e-01
4.287109375000000000e-01,-7.734325528144836426e-01
4.296875000000000000e-01,-7.740414142608642578e-01
4.306640625000000000e-01,-7.746423482894897461e-01
4.316406250000000000e-01,-7.752357721328735352e-01
4.326171875000000000e-01,-7.758216857910156250e-01
4.335937500000000000e-01,-7.764002680778503418e-01
4.345703125000000000e-01,-7.769716978073120117e-01
4.355468750000000000e-01,-7.775358557701110840e-01
4.365234375000000000e-01,-7.780928611755371094e-01
4.375000000000000000e-01,-7.786431908607482910e-01
4.384765625000000000e-01,-7.791867256164550781e-01
4.394531250000000000e-01,-7.797235846519470215e-01
4.404296875000000000e-01,-7.802540659904479980e-01
4.414062500000000000e-01,-7.807781100273132324e-01
4.423828125000000000e-01,-7.812956571578979492e-01
4.433593750000000000e-01,-7.818068265914916992e-01
4.443359375000000000e-01,-7.823123335838317871e-01
4.453125000000000000e-01,-7.828114628791809082e-01
4.462890625000000000e-01,-7.833043336868286133e-01
4.472656250000000000e-01,-7.837913036346435547e-01
4.482421875000000000e-01,-7.842719554901123047e-01
4.492187500000000000e-01,-7.847467064857482910e-01
4.501953125000000000e-01,-7.852153182029724121e-01
4.511718750000000000e-01,-7.856782674789428711e-01
4.521484375000000000e-01,-7.861353158950805664e-01
4.531250000000000000e-01,-7.865864634513854980e-01
4.541015326976776123e-01,-7.870321869850158691e-01
4.550781250000000000e-01,-7.874720096588134766e-01
4.560546875000000000e-01,-7.879067659378051758e-01
4.570312500000000000e-01,-7.883360981941223145e-01
4.580078125000000000e-01,-7.887598872184753418e-01
4.589843750000000000e-01,-7.891780138015747070e-01
4.599609375000000000e-01,-7.895906567573547363e-01
4.609375000000000000e-01,-7.899978756904602051e-01
4.619140625000000000e-01,-7.903999090194702148e-01
4.628906250000000000e-01,-7.907969355583190918e-01
4.638671875000000000e-01,-7.911885976791381836e-01
4.648437500000000000e-01,-7.915751934051513672e-01
4.658203125000000000e-01,-7.919571399688720703e-01
4.667968750000000000e-01,-7.923344373703002930e-01
4.677734375000000000e-01,-7.927070856094360352e-01
4.687500000000000000e-01,-7.930752038955688477e-01
4.697265625000000000e-01,-7.934391498565673828e-01
4.707031250000000000e-01,-7.937989830970764160e-01
4.716796875000000000e-01,-7.941538691520690918e-01
4.726562500000000000e-01,-7.945044040679931641e-01
4.736328125000000000e-01,-7.948507070541381836e-01
4.746093750000000000e-01,-7.951922416687011719e-01
4.755859375000000000e-01,-7.955291867256164551e-01
4.765625000000000000e-01,-7.958619594573974609e-01
4.775390625000000000e-01,-7.961903810501098633e-01
4.785156250000000000e-01,-7.965145111083984375e-01
4.794921875000000000e-01,-7.968342900276184082e-01
4.804687500000000000e-01,-7.971494197845458984e-01
4.814453125000000000e-01,-7.974607348442077637e-01
4.824218750000000000e-01,-7.977683544158935547e-01
4.833984375000000000e-01,-7.980719208717346191e-01
4.843750000000000000e-01,-7.983716726303100586e-01
4.853515625000000000e-01,-7.986680865287780762e-01
4.863281250000000000e-01,-7.989604473114013672e-01
4.873046875000000000e-01,-7.992491722106933594e-01
4.882812500000000000e-01,-7.995342016220092773e-01
4.892578125000000000e-01,-7.998155951499938965e-01
4.902343750000000000e-01,-8.000934720039367676e-01
4.912109375000000000e-01,-8.003677129745483398e-01
4.921875000000000000e-01,-8.006383180618286133e-01
4.931640625000000000e-01,-8.009055256843566895e-01
4.941406250000000000e-01,-8.011690974235534668e-01
4.951171875000000000e-01,-8.014298081398010254e-01
4.960937500000000000e-01,-8.016875386238098145e-01
4.970703125000000000e-01,-8.019418716430664062e-01
4.980468750000000000e-01,-8.021930456161499023e-01
4.990234375000000000e-01,-8.024412989616394043e-01
5.000000000000000000e-01,-8.026863932609558105e-01
5.009765625000000000e-01,-8.029283285140991211e-01
5.019531250000000000e-01,-8.031672239303588867e-01
5.029296875000000000e-01,-8.034031987190246582e-01
5.039062500000000000e-01,-8.036358952522277832e-01
5.048828125000000000e-01,-8.038656115531921387e-01
5.058593750000000000e-01,-8.040925860404968262e-01
5.068359375000000000e-01,-8.043161630630493164e-01
5.078125000000000000e-01,-8.045368790626525879e-01
5.087890625000000000e-01,-8.047550320625305176e-01
5.097656250000000000e-01,-8.049702644348144531e-01
5.107421875000000000e-01,-8.051828145980834961e-01
5.117187500000000000e-01,-8.053925037384033203e-01
5.126953125000000000e-01,-8.055995106697082520e-01
5.136718750000000000e-01,-8.058041334152221680e-01
5.146484375000000000e-01,-8.060060739517211914e-01
5.156250000000000000e-01,-8.062056303024291992e-01
5.166015625000000000e-01,-8.064025640487670898e-01
5.175781250000000000e-01,-8.065964579582214355e-01
5.185546875000000000e-01,-8.067877888679504395e-01
5.195312500000000000e-01,-8.069770336151123047e-01
5.205078125000000000e-01,-8.071640133857727051e-01
5.214843750000000000e-01,-8.073487281799316406e-01
5.224609375000000000e-01,-8.075310587882995605e-01
5.234375000000000000e-01,-8.077112436294555664e-01
5.244140625000000000e-01,-8.078892827033996582e-01
5.253906250000000000e-01,-8.080655932426452637e-01
5.263671875000000000e-01,-8.082396388053894043e-01
5.273437500000000000e-01,-8.084115386009216309e-01
5.283203125000000000e-01,-8.085808157920837402e-01
5.292968750000000000e-01,-8.087479472160339355e-01
5.302734375000000000e-01,-8.089131712913513184e-01
5.312500000000000000e-01,-8.090765476226806641e-01
5.322265028953552246e-01,-8.092377781867980957e-01
5.332031250000000000e-01,-8.093972206115722656e-01
5.341796875000000000e-01,-8.095548152923583984e-01
5.351562500000000000e-01,-8.097102046012878418e-01
5.361328125000000000e-01,-8.098637461662292480e-01
5.371093750000000000e-01,-8.100156188011169434e-01
5.380859375000000000e-01,-8.101659417152404785e-01
5.390625000000000000e-01,-8.103145360946655273e-01
5.400390625000000000e-01,-8.104615211486816406e-01
5.410156250000000000e-01,-8.106073141098022461e-01
5.419921875000000000e-01,-8.107517957687377930e-01
5.429687500000000000e-01,-8.108946681022644043e-01
5.439453125000000000e-01,-8.110358119010925293e-01
5.449218750000000000e-01,-8.111753463745117188e-01
5.458984375000000000e-01,-8.113135695457458496e-01
5.468750000000000000e-01,-8.114498853683471680e-01
5.478515625000000000e-01,-8.115846514701843262e-01
5.488281250000000000e-01,-8.117184042930603027e-01
5.498046875000000000e-01,-8.118503093719482422e-01
5.507812500000000000e-01,-8.119801878929138184e-01
5.517578125000000000e-01,-8.121083974838256836e-01
5.527343750000000000e-01,-8.122351169586181641e-01
5.537109375000000000e-01,-8.123602867126464844e-01
5.546875000000000000e-01,-8.124839663505554199e-01
5.556640625000000000e-01,-8.126067519187927246e-01
5.566406250000000000e-01,-8.127280473709106445e-01
5.576171875000000000e-01,-8.128477931022644043e-01
5.585937500000000000e-01,-8.129662275314331055e-01
5.595703125000000000e-01,-8.130832314491271973e-01
5.605468750000000000e-01,-8.131988644599914551e-01
5.615234375000000000e-01,-8.133132457733154297e-01
5.625000000000000000e-01,-8.134273290634155273e-01
5.634765625000000000e-01,-8.135399222373962402e-01
5.644531250000000000e-01,-8.136518597602844238e-01
5.654296875000000000e-01,-8.137632012367248535e-01
5.664062500000000000e-01,-8.138729333877563477e-01
5.673828125000000000e-01,-8.139815330505371094e-01
5.683593750000000000e-01,-8.140887022018432617e-01
5.693359375000000000e-01,-8.141949772834777832e-01
5.703125000000000000e-01,-8.143002986907958984e-01
5.712890625000000000e-01,-8.144048452377319336e-01
5.722656250000000000e-01,-8.145085573196411133e-01
5.732421875000000000e-01,-8.146118521690368652e-01
5.742187500000000000e-01,-8.147141933441162109e-01
5.751953125000000000e-01,-8.148154616355895996e-01
5.761718750000000000e-01,-8.149158358573913574e-01
5.771484375000000000e-01,-8.150153160095214844e-01
5.781250000000000000e-01,-8.151136636734008789e-01
5.791015625000000000e-01,-8.152112960815429688e-01
5.800781250000000000e-01,-8.153083920478820801e-01
5.810546875000000000e-01,-8.154048919677734375e-01
5.820312500000000000e-01,-8.155004978179931641e-01
5.830078125000000000e-01,-8.155956864356994629e-01
5.839843750000000000e-01,-8.156901597976684570e-01
5.849609375000000000e-01,-8.157842159271240234e-01
5.859375000000000000e-01,-8.158780336380004883e-01
5.869140625000000000e-01,-8.159713745117187500e-01
5.878906250000000000e-01,-8.160640597343444824e-01
5.888671875000000000e-01,-8.161563277244567871e-01
5.898437500000000000e-01,-8.162486553192138672e-01
5.908203125000000000e-01,-8.163402676582336426e-01
5.917968750000000000e-01,-8.164317011833190918e-01
5.927734375000000000e-01,-8.165226578712463379e-01
5.937500000000000000e-01,-8.166129589080810547e-01
5.947265625000000000e-01,-8.167027235031127930e-01
5.957031250000000000e-01,-8.167919516563415527e-01
5.966796875000000000e-01,-8.168810606002807617e-01
5.976562500000000000e-01,-8.169703483581542969e-01
5.986328125000000000e-01,-8.170592784881591797e-01
5.996093750000000000e-01,-8.171482682228088379e-01
6.005859375000000000e-01,-8.172365427017211914e-01
6.015625000000000000e-01,-8.173244595527648926e-01
6.025390625000000000e-01,-8.174126148223876953e-01
6.035156250000000000e-01,-8.175007104873657227e-01
6.044921875000000000e-01,-8.175890445709228516e-01
6.054687500000000000e-01,-8.176770210266113281e-01
6.064453125000000000e-01,-8.177651166915893555e-01
6.074218750000000000e-01,-8.178531527519226074e-01
6.083984375000000000e-01,-8.179410099983215332e-01
6.093750000000000000e-01,-8.180288076400756836e-01
6.103515625000000000e-01,-8.181167840957641602e-01
6.113281250000000000e-01,-8.182047605514526367e-01
6.123046875000000000e-01,-8.182928562164306641e-01
6.132812500000000000e-01,-8.183805942535400391e-01
6.142578125000000000e-01,-8.184680342674255371e-01
6.152343750000000000e-01,-8.185553550720214844e-01
6.162109375000000000e-01,-8.186426162719726562e-01
6.171875000000000000e-01,-8.187301158905029297e-01
6.181640625000000000e-01,-8.188173770904541016e-01
6.191406250000000000e-01,-8.189047574996948242e-01
6.201171875000000000e-01,-8.189921379089355469e-01
6.210937500000000000e-01,-8.190793395042419434e-01
6.220703125000000000e-01,-8.191666007041931152e-01
6.230468750000000000e-01,-8.192536234855651855e-01
6.240234375000000000e-01,-8.193410038948059082e-01
6.250000000000000000e-01,-8.194282650947570801e-01
6.259765625000000000e-01,-8.195159435272216797e-01
6.269531250000000000e-01,-8.196036219596862793e-01
6.279296875000000000e-01,-8.196913599967956543e-01
6.289062500000000000e-01,-8.197794556617736816e-01
6.298828125000000000e-01,-8.198670744895935059e-01
6.308593750000000000e-01,-8.199547529220581055e-01
6.318359375000000000e-01,-8.200430870056152344e-01
6.328125000000000000e-01,-8.201315402984619141e-01
6.337890625000000000e-01,-8.202203512191772461e-01
6.347656250000000000e-01,-8.203093409538269043e-01
6.357421875000000000e-01,-8.203986287117004395e-01
6.367187500000000000e-01,-8.204880952835083008e-01
6.376953125000000000e-01,-8.205780386924743652e-01
6.386718750000000000e-01,-8.206686377525329590e-01
6.396484375000000000e-01,-8.207591772079467773e-01
6.406250000000000000e-01,-8.208499550819396973e-01
6.416015625000000000e-01,-8.209409117698669434e-01
6.425781250000000000e-01,-8.210321664810180664e-01
6.435546875000000000e-01,-8.211237192153930664e-01
6.445312500000000000e-01,-8.212157487869262695e-01
6.455078125000000000e-01,-8.213080763816833496e-01
6.464843750000000000e-01,-8.214010000228881836e-01
6.474609375000000000e-01,-8.214942216873168945e-01
6.484375000000000000e-01,-8.215877413749694824e-01
6.494140625000000000e-01,-8.216816782951354980e-01
6.503906250000000000e-01,-8.217765688896179199e-01
6.513671875000000000e-01,-8.218719959259033203e-01
6.523437500000000000e-01,-8.219676613807678223e-01
6.533203125000000000e-01,-8.220637440681457520e-01
6.542968750000000000e-01,-8.221600055694580078e-01
6.552734375000000000e-01,-8.222569823265075684e-01
6.562500000000000000e-01,-8.223549127578735352e-01
6.572265028953552246e-01,-8.224532604217529297e-01
6.582031250000000000e-01,-8.225519061088562012e-01
6.591796875000000000e-01,-8.226512074470520020e-01
6.601562500000000000e-01,-8.227512240409851074e-01
6.611328125000000000e-01,-8.228518366813659668e-01
6.621093750000000000e-01,-8.229529261589050293e-01
6.630859375000000000e-01,-8.230542540550231934e-01
6.640625000000000000e-01,-8.231559991836547852e-01
6.650390625000000000e-01,-8.232581019401550293e-01
6.660156250000000000e-01,-8.233609795570373535e-01
6.669921875000000000e-01,-8.234645724296569824e-01
6.679687500000000000e-01,-8.235687017440795898e-01
6.689453125000000000e-01,-8.236734867095947266e-01
6.699218750000000000e-01,-8.237788677215576172e-01
6.708984375000000000e-01,-8.238846659660339355e-01
6.718750000000000000e-01,-8.239914774894714355e-01
6.728515625000000000e-01,-8.240993618965148926e-01
6.738281250000000000e-01,-8.242077827453613281e-01
6.748046875000000000e-01,-8.243169188499450684e-01
6.757812500000000000e-01,-8.244268298149108887e-01
6.767578125000000000e-01,-8.245373368263244629e-01
6.777343750000000000e-01,-8.246488571166992188e-01
6.787109375000000000e-01,-8.247616291046142578e-01
6.796875000000000000e-01,-8.248751163482666016e-01
6.806640625000000000e-01,-8.249894380569458008e-01
6.816406250000000000e-01,-8.251045942306518555e-01
6.826171875000000000e-01,-8.252208232879638672e-01
6.835937500000000000e-01,-8.253381848335266113e-01
6.845703125000000000e-01,-8.254562020301818848e-01
6.855468750000000000e-01,-8.255749940872192383e-01
6.865234375000000000e-01,-8.256942033767700195e-01
6.875000000000000000e-01,-8.258142471313476562e-01
6.884765625000000000e-01,-8.259348273277282715e-01
6.894531250000000000e-01,-8.260563015937805176e-01
6.904296875000000000e-01,-8.261785507202148438e-01
6.914062500000000000e-01,-8.263014554977416992e-01
6.923828125000000000e-01,-8.264253139495849609e-01
6.933593750000000000e-01,-8.265497684478759766e-01
6.943359375000000000e-01,-8.266749978065490723e-01
6.953125000000000000e-01,-8.268009424209594727e-01
6.962890625000000000e-01,-8.269277811050415039e-01
6.972656250000000000e-01,-8.270555138587951660e-01
6.982421875000000000e-01,-8.271842002868652344e-01
6.992187500000000000e-01,-8.273140192031860352e-01
7.001953125000000000e-01,-8.274452090263366699e-01
7.011718750000000000e-01,-8.275773525238037109e-01
7.021484375000000000e-01,-8.277106285095214844e-01
7.031250000000000000e-01,-8.278445005416870117e-01
7.041015625000000000e-01,-8.279795050621032715e-01
7.050781250000000000e-01,-8.281152844429016113e-01
7.060546875000000000e-01,-8.282517194747924805e-01
7.070312500000000000e-01,-8.283888101577758789e-01
7.080078125000000000e-01,-8.285263180732727051e-01
7.089843750000000000e-01,-8.286643624305725098e-01
7.099609375000000000e-01,-8.288029432296752930e-01
7.109375000000000000e-01,-8.289421796798706055e-01
7.119140625000000000e-01,-8.290815353393554688e-01
7.128906250000000000e-01,-8.292217850685119629e-01
7.138671875000000000e-01,-8.293631076812744141e-01
7.148437500000000000e-01,-8.295051455497741699e-01
7.158203125000000000e-01,-8.296482563018798828e-01
7.167968750000000000e-01,-8.297927379608154297e-01
7.177734375000000000e-01,-8.299379348754882812e-01
7.187500000000000000e-01,-8.300839066505432129e-01
7.197265625000000000e-01,-8.302305340766906738e-01
7.207031250000000000e-01,-8.303779363632202148e-01
7.216796875000000000e-01,-8.305258154869079590e-01
7.226562500000000000e-01,-8.306747674942016602e-01
7.236328125000000000e-01,-8.308250308036804199e-01
7.246093750000000000e-01,-8.309767246246337891e-01
7.255859375000000000e-01,-8.311294913291931152e-01
7.265625000000000000e-01,-8.312830924987792969e-01
7.275390625000000000e-01,-8.314373493194580078e-01
7.285156250000000000e-01,-8.315921425819396973e-01
7.294921875000000000e-01,-8.317474722862243652e-01
7.304687500000000000e-01,-8.319038152694702148e-01
7.314453125000000000e-01,-8.320610523223876953e-01
7.324218750000000000e-01,-8.322194218635559082e-01
7.333984375000000000e-01,-8.323785662651062012e-01
7.343750000000000000e-01,-8.325382471084594727e-01
7.353515625000000000e-01,-8.326989412307739258e-01
7.363281250000000000e-01,-8.328601121902465820e-01
7.373046875000000000e-01,-8.330219984054565430e-01
7.382812500000000000e-01,-8.331848382949829102e-01
7.392578125000000000e-01,-8.333480954170227051e-01
7.402343750000000000e-01,-8.335115909576416016e-01
7.412109375000000000e-01,-8.336757421493530273e-01
7.421875000000000000e-01,-8.338405489921569824e-01
7.431640625000000000e-01,-8.340057730674743652e-01
7.441406250000000000e-01,-8.341720104217529297e-01
7.451171875000000000e-01,-8.343392014503479004e-01
7.460937500000000000e-01,-8.345066905021667480e-01
7.470703125000000000e-01,-8.346749544143676758e-01
7.480468750000000000e-01,-8.348439335823059082e-01
7.490234375000000000e-01,-8.350135684013366699e-01
7.500000000000000000e-01,-8.351837396621704102e-01
7.509765625000000000e-01,-8.353546857833862305e-01
7.519531250000000000e-01,-8.355267047882080078e-01
7.529296875000000000e-01,-8.356993794441223145e-01
7.539062500000000000e-01,-8.358724713325500488e-01
7.548828125000000000e-01,-8.360457420349121094e-01
7.558593750000000000e-01,-8.362196683883666992e-01
7.568359375000000000e-01,-8.363937139511108398e-01
7.578125000000000000e-01,-8.365686535835266113e-01
7.587890625000000000e-01,-8.367435932159423828e-01
7.597656250000000000e-01,-8.369191288948059082e-01
7.607421875000000000e-01,-8.370953202247619629e-01
7.617187500000000000e-01,-8.372718691825866699e-01
7.626953125000000000e-01,-8.374484181404113770e-01
7.636718750000000000e-01,-8.376251459121704102e-01
7.646484375000000000e-01,-8.378024697303771973e-01
7.656250000000000000e-01,-8.379802703857421875e-01
7.666015625000000000e-01,-8.381581902503967285e-01
7.675781250000000000e-01,-8.383366465568542480e-01
7.685546875000000000e-01,-8.385153412818908691e-01
7.695312500000000000e-01,-8.386949300765991211e-01
7.705078125000000000e-01,-8.388747572898864746e-01
7.714843750000000000e-01,-8.390548229217529297e-01
7.724609375000000000e-01,-8.392351269721984863e-01
7.734375000000000000e-01,-8.394156694412231445e-01
7.744140625000000000e-01,-8.395963907241821289e-01
7.753906250000000000e-01,-8.397775292396545410e-01
7.763671875000000000e-01,-8.399592041969299316e-01
7.773437500000000000e-01,-8.401405811309814453e-01
7.783203125000000000e-01,-8.403221368789672852e-01
7.792968750000000000e-01,-8.405040502548217773e-01
7.802734375000000000e-01,-8.406863212585449219e-01
7.812500000000000000e-01,-8.408688902854919434e-01
7.822265028953552246e-01,-8.410516381263732910e-01
7.832031250000000000e-01,-8.412343263626098633e-01
7.841796875000000000e-01,-8.414173126220703125e-01
7.851562500000000000e-01,-8.416005969047546387e-01
7.861328125000000000e-01,-8.417842984199523926e-01
7.871093750000000000e-01,-8.419684171676635742e-01
7.880859375000000000e-01,-8.421524763107299805e-01
7.890625000000000000e-01,-8.423362374305725098e-01
7.900390625000000000e-01,-8.425200581550598145e-01
7.910156250000000000e-01,-8.427036404609680176e-01
7.919921875000000000e-01,-8.428874611854553223e-01
7.929687500000000000e-01,-8.430714011192321777e-01
7.939453125000000000e-01,-8.432549834251403809e-01
7.949218750000000000e-01,-8.434389829635620117e-01
7.958984375000000000e-01,-8.436225652694702148e-01
7.968750000000000000e-01,-8.438058495521545410e-01
7.978515625000000000e-01,-8.439891934394836426e-01
7.988281250000000000e-01,-8.441724777221679688e-01
7.998046875000000000e-01,-8.443557620048522949e-01
8.007812500000000000e-01,-8.445393443107604980e-01
8.017578125000000000e-01,-8.447228670120239258e-01
8.027343750000000000e-01,-8.449062108993530273e-01
8.037109375000000000e-01,-8.450891375541687012e-01
8.046875000000000000e-01,-8.452714085578918457e-01
8.056640625000000000e-01,-8.454532623291015625e-01
8.066406250000000000e-01,-8.456350564956665039e-01
8.076171875000000000e-01,-8.458166718482971191e-01
8.085937500000000000e-01,-8.459982872009277344e-01
8.095703125000000000e-01,-8.461792469024658203e-01
8.105468750000000000e-01,-8.463599681854248047e-01
8.115234375000000000e-01,-8.465407490730285645e-01
8.125000000000000000e-01,-8.467212915420532227e-01
8.134765625000000000e-01,-8.469010591506958008e-01
8.144531250000000000e-01,-8.470808863639831543e-01
8.154296875000000000e-01,-8.472605943679809570e-01
8.164062500000000000e-01,-8.474400043487548828e-01
8.173828125000000000e-01,-8.476185798645019531e-01
8.183593750000000000e-01,-8.477962017059326172e-01
8.193359375000000000e-01,-8.479737043380737305e-01
8.203125000000000000e-01,-8.481508493423461914e-01
8.212890625000000000e-01,-8.483274579048156738e-01
8.222656250000000000e-01,-8.485037088394165039e-01
8.232421875000000000e-01,-8.486791849136352539e-01
8.242187500000000000e-01,-8.488543033599853516e-01
8.251953125000000000e-01,-8.490287065505981445e-01
8.261718750000000000e-01,-8.492026925086975098e-01
8.271484375000000000e-01,-8.493762016296386719e-01
8.281250000000000000e-01,-8.495495319366455078e-01
8.291015625000000000e-01,-8.497225046157836914e-01
8.300781250000000000e-01,-8.498948216438293457e-01
8.310546875000000000e-01,-8.500661253929138184e-01
8.320312500000000000e-01,-8.502372503280639648e-01
8.330078125000000000e-01,-8.504076600074768066e-01
8.339843750000000000e-01,-8.505774140357971191e-01
8.349609375000000000e-01,-8.507462143898010254e-01
8.359375000000000000e-01,-8.509145379066467285e-01
8.369140625000000000e-01,-8.510822653770446777e-01
8.378906250000000000e-01,-8.512493371963500977e-01
8.388671875000000000e-01,-8.514154553413391113e-01
8.398437500000000000e-01,-8.515808582305908203e-01
8.408203125000000000e-01,-8.517458438873291016e-01
8.417968750000000000e-01,-8.519097566604614258e-01
8.427734375000000000e-01,-8.520727157592773438e-01
8.437500000000000000e-01,-8.522346615791320801e-01
8.447265625000000000e-01,-8.523952364921569824e-01
8.457031250000000000e-01,-8.525545001029968262e-01
8.466796875000000000e-01,-8.527124524116516113e-01
8.476562500000000000e-01,-8.528695106506347656e-01
8.486328125000000000e-01,-8.530251383781433105e-01
8.496093750000000000e-01,-8.531795740127563477e-01
8.505859375000000000e-01,-8.533325791358947754e-01
8.515625000000000000e-01,-8.534844517707824707e-01
8.525390625000000000e-01,-8.536353111267089844e-01
8.535156250000000000e-01,-8.537847995758056641e-01
8.544921875000000000e-01,-8.539330959320068359e-01
8.554687500000000000e-01,-8.540802001953125000e-01
8.564453125000000000e-01,-8.542262911796569824e-01
8.574218750000000000e-01,-8.543715476989746094e-01
8.583984375000000000e-01,-8.545159101486206055e-01
8.593750000000000000e-01,-8.546590209007263184e-01
8.603515625000000000e-01,-8.548010587692260742e-01
8.613281250000000000e-01,-8.549417853355407715e-01
8.623046875000000000e-01,-8.550811409950256348e-01
8.632812500000000000e-01,-8.552194833755493164e-01
8.642578125000000000e-01,-8.553563952445983887e-01
8.652343750000000000e-01,-8.554917573928833008e-01
8.662109375000000000e-01,-8.556253910064697266e-01
8.671875000000000000e-01,-8.557577729225158691e-01
8.681640625000000000e-01,-8.558887839317321777e-01
8.691406250000000000e-01,-8.560179471969604492e-01
8.701171875000000000e-01,-8.561456799507141113e-01
8.710937500000000000e-01,-8.562723994255065918e-01
8.720703125000000000e-01,-8.563976883888244629e-01
8.730468750000000000e-01,-8.565217852592468262e-01
8.740234375000000000e-01,-8.566448092460632324e-01
8.750000000000000000e-01,-8.567669987678527832e-01
8.759765625000000000e-01,-8.568882346153259277e-01
8.769531250000000000e-01,-8.570079207420349121e-01
8.779296875000000000e-01,-8.571261763572692871e-01
8.789062500000000000e-01,-8.572433590888977051e-01
8.798828125000000000e-01,-8.573592901229858398e-01
8.808593750000000000e-01,-8.574737906455993652e-01
8.818359375000000000e-01,-8.575869202613830566e-01
8.828125000000000000e-01,-8.576986789703369141e-01
8.837890625000000000e-01,-8.578088879585266113e-01
8.847656250000000000e-01,-8.579172492027282715e-01
8.857421875000000000e-01,-8.580241799354553223e-01
8.867187500000000000e-01,-8.581297397613525391e-01
8.876953125000000000e-01,-8.582337498664855957e-01
8.886718750000000000e-01,-8.583366870880126953e-01
8.896484375000000000e-01,-8.584378957748413086e-01
8.906250000000000000e-01,-8.585373163223266602e-01
8.916015625000000000e-01,-8.586353659629821777e-01
8.925781250000000000e-01,-8.587316870689392090e-01
8.935546875000000000e-01,-8.588264584541320801e-01
8.945312500000000000e-01,-8.589196801185607910e-01
8.955078125000000000e-01,-8.590114712715148926e-01
8.964843750000000000e-01,-8.591012358665466309e-01
8.974609375000000000e-01,-8.591897487640380859e-01
8.984375000000000000e-01,-8.592764139175415039e-01
8.994140625000000000e-01,-8.593620061874389648e-01
9.003906250000000000e-01,-8.594460487365722656e-01
9.013671875000000000e-01,-8.595286011695861816e-01
9.023437500000000000e-01,-8.596093654632568359e-01
9.033203125000000000e-01,-8.596885800361633301e-01
9.042968750000000000e-01,-8.597665429115295410e-01
9.052734375000000000e-01,-8.598430156707763672e-01
9.062500000000000000e-01,-8.599175810813903809e-01
9.072265028953552246e-01,-8.599902987480163574e-01
9.082031250000000000e-01,-8.600614666938781738e-01
9.091796875000000000e-01,-8.601309061050415039e-01
9.101562500000000000e-01,-8.601990342140197754e-01
9.111328125000000000e-01,-8.602651357650756836e-01
9.121093750000000000e-01,-8.603293299674987793e-01
9.130859375000000000e-01,-8.603915572166442871e-01
9.140625000000000000e-01,-8.604518771171569824e-01
9.150390625000000000e-01,-8.605103492736816406e-01
9.160156250000000000e-01,-8.605671525001525879e-01
9.169921875000000000e-01,-8.606221079826354980e-01
9.179687500000000000e-01,-8.606749176979064941e-01
9.189453125000000000e-01,-8.607260584831237793e-01
9.199218750000000000e-01,-8.607753515243530273e-01
9.208984375000000000e-01,-8.608226180076599121e-01
9.218750000000000000e-01,-8.608680367469787598e-01
9.228515625000000000e-01,-8.609116673469543457e-01
9.238281250000000000e-01,-8.609539866447448730e-01
9.248046875000000000e-01,-8.609945178031921387e-01
9.257812500000000000e-01,-8.610334992408752441e-01
9.267578125000000000e-01,-8.610712289810180664e-01
9.277343750000000000e-01,-8.611073493957519531e-01
9.287109375000000000e-01,-8.611418604850769043e-01
9.296875000000000000e-01,-8.611748814582824707e-01
9.306640625000000000e-01,-8.612061738967895508e-01
9.316406250000000000e-01,-8.612354993820190430e-01
9.326171875000000000e-01,-8.612631559371948242e-01
9.335937500000000000e-01,-8.612889051437377930e-01
9.345703125000000000e-01,-8.613124489784240723e-01
9.355468750000000000e-01,-8.613340258598327637e-01
9.365234375000000000e-01,-8.613537549972534180e-01
9.375000000000000000e-01,-8.613714575767517090e-01
9.384765625000000000e-01,-8.613873124122619629e-01
9.394531250000000000e-01,-8.614012002944946289e-01
9.404296875000000000e-01,-8.614136576652526855e-01
9.414062500000000000e-01,-8.614245653152465820e-01
9.423828125000000000e-01,-8.614337444305419922e-01
9.433593750000000000e-01,-8.614416718482971191e-01
9.443359375000000000e-01,-8.614479303359985352e-01
9.453125000000000000e-01,-8.614523410797119141e-01
9.462890625000000000e-01,-8.614543676376342773e-01
9.472656250000000000e-01,-8.614546656608581543e-01
9.482421875000000000e-01,-8.614528179168701172e-01
9.492187500000000000e-01,-8.614491224288940430e-01
9.501953125000000000e-01,-8.614431023597717285e-01
9.511718750000000000e-01,-8.614355921745300293e-01
9.521484375000000000e-01,-8.614261746406555176e-01
9.531250000000000000e-01,-8.614150285720825195e-01
9.541015625000000000e-01,-8.614022731781005859e-01
9.550781250000000000e-01,-8.613877892494201660e-01
9.560546875000000000e-01,-8.613718748092651367e-01
9.570312500000000000e-01,-8.613545894622802734e-01
9.580078125000000000e-01,-8.613357543945312500e-01
9.589843750000000000e-01,-8.613154292106628418e-01
9.599609375000000000e-01,-8.612932562828063965e-01
9.609375000000000000e-01,-8.612688779830932617e-01
9.619140625000000000e-01,-8.612429499626159668e-01
9.628906250000000000e-01,-8.612155318260192871e-01
9.638671875000000000e-01,-8.611864447593688965e-01
9.648437500000000000e-01,-8.611556291580200195e-01
9.658203125000000000e-01,-8.611229658126831055e-01
9.667968750000000000e-01,-8.610883951187133789e-01
9.677734375000000000e-01,-8.610523939132690430e-01
9.687500000000000000e-01,-8.610141873359680176e-01
9.697265625000000000e-01,-8.609743714332580566e-01
9.707031250000000000e-01,-8.609327077865600586e-01
9.716796875000000000e-01,-8.608891963958740234e-01
9.726562500000000000e-01,-8.608444333076477051e-01
9.736328125000000000e-01,-8.607978820800781250e-01
9.746093750000000000e-01,-8.607496023178100586e-01
9.755859375000000000e-01,-8.606998324394226074e-01
9.765625000000000000e-01,-8.606479763984680176e-01
9.775390625000000000e-01,-8.605944514274597168e-01
9.785156250000000000e-01,-8.605392575263977051e-01
9.794921875000000000e-01,-8.604826927185058594e-01
9.804687500000000000e-01,-8.604242205619812012e-01
9.814453125000000000e-01,-8.603639006614685059e-01
9.824218750000000000e-01,-8.603019118309020996e-01
9.833984375000000000e-01,-8.602379560470581055e-01
9.843750000000000000e-01,-8.601717948913574219e-01
9.853515625000000000e-01,-8.601039052009582520e-01
9.863281250000000000e-01,-8.600345253944396973e-01
9.873046875000000000e-01,-8.599631190299987793e-01
9.882812500000000000e-01,-8.598897457122802734e-01
9.892578125000000000e-01,-8.598144054412841797e-01
9.902343750000000000e-01,-8.597372174263000488e-01
9.912109375000000000e-01,-8.596577048301696777e-01
9.921875000000000000e-01,-8.595767617225646973e-01
9.931640625000000000e-01,-8.594943284988403320e-01
9.941406250000000000e-01,-8.594099283218383789e-01
9.951171875000000000e-01,-8.593239784240722656e-01
9.960937500000000000e-01,-8.592365384101867676e-01
9.970703125000000000e-01,-8.591471910476684570e-01
9.980468750000000000e-01,-8.590564131736755371e-01
9.990234375000000000e-01,-8.589643239974975586e-01
1.000000000000000000e+00,-8.588704466819763184e-01


==> numerics/SSM_EKF1/EKF1_SSM_FHN_correct_mean_secnd.csv <==
t,mean
0.000000000000000000e+00,0.000000000000000000e+00
9.765625000000000000e-04,7.580807432532310486e-04
1.953125000000000000e-03,1.553621958009898663e-03
2.929687500000000000e-03,2.287733834236860275e-03
3.906250000000000000e-03,3.113722428679466248e-03
4.882812500000000000e-03,3.855548333376646042e-03
5.859375000000000000e-03,4.648855887353420258e-03
6.835937500000000000e-03,5.408647470176219940e-03
7.812500000000000000e-03,6.179175805300474167e-03
8.789062500000000000e-03,6.978563498705625534e-03
9.765625000000000000e-03,7.758041843771934509e-03
1.074218750000000000e-02,8.498115465044975281e-03
1.171875000000000000e-02,9.267741814255714417e-03
1.269531250000000000e-02,1.001064572483301163e-02
1.367187500000000000e-02,1.078189630061388016e-02
1.464843750000000000e-02,1.154974568635225296e-02
1.562500000000000000e-02,1.233016233891248703e-02
1.660156250000000000e-02,1.304969843477010727e-02
1.757812500000000000e-02,1.382516790181398392e-02
1.855468750000000000e-02,1.456822454929351807e-02
1.953125000000000000e-02,1.531705539673566818e-02
2.050781250000000000e-02,1.607600785791873932e-02
2.148437500000000000e-02,1.687931269407272339e-02
2.246093750000000000e-02,1.762051507830619812e-02
2.343750000000000000e-02,1.836872473359107971e-02
2.441406250000000000e-02,1.907865703105926514e-02
2.539062500000000000e-02,1.987423561513423920e-02
2.636718750000000000e-02,2.064052224159240723e-02
2.734375000000000000e-02,2.133130095899105072e-02
2.832031250000000000e-02,2.210652828216552734e-02
2.929687500000000000e-02,2.282263524830341339e-02
3.027343750000000000e-02,2.357595227658748627e-02
3.125000000000000000e-02,2.434658817946910858e-02
3.222656250000000000e-02,2.504239603877067566e-02
3.320312500000000000e-02,2.576235681772232056e-02
3.417968377470970154e-02,2.651375904679298401e-02
3.515625000000000000e-02,2.726840786635875702e-02
3.613281250000000000e-02,2.800984494388103485e-02
3.710937500000000000e-02,2.880928479135036469e-02
3.808593750000000000e-02,2.954890020191669464e-02
3.906250000000000000e-02,3.029844909906387329e-02
4.003906250000000000e-02,3.100008144974708557e-02
4.101562500000000000e-02,3.171335533261299133e-02
4.199218377470970154e-02,3.244288265705108643e-02
4.296875000000000000e-02,3.315724059939384460e-02
4.394531250000000000e-02,3.389956802129745483e-02
4.492187500000000000e-02,3.466569632291793823e-02
4.589843750000000000e-02,3.544214367866516113e-02
4.687500000000000000e-02,3.615582361817359924e-02
4.785156250000000000e-02,3.693077713251113892e-02
4.882812500000000000e-02,3.768375888466835022e-02
4.980468377470970154e-02,3.841245919466018677e-02
5.078125000000000000e-02,3.913337737321853638e-02
5.175781250000000000e-02,3.984598815441131592e-02
5.273437500000000000e-02,4.052624106407165527e-02
5.371093750000000000e-02,4.119525104761123657e-02
5.468750000000000000e-02,4.195450991392135620e-02
5.566406250000000000e-02,4.264627397060394287e-02
5.664062500000000000e-02,4.338347166776657104e-02
5.761718377470970154e-02,4.410704597830772400e-02
5.859375000000000000e-02,4.485055431723594666e-02
5.957031250000000000e-02,4.552168771624565125e-02
6.054687500000000000e-02,4.623040556907653809e-02
6.152343750000000000e-02,4.690723121166229248e-02
6.250000000000000000e-02,4.756028205156326294e-02
6.347656250000000000e-02,4.824171215295791626e-02
6.445312500000000000e-02,4.895032197237014771e-02
6.542968750000000000e-02,4.967441409826278687e-02
6.640625000000000000e-02,5.039368942379951477e-02
6.738280504941940308e-02,5.113550648093223572e-02
6.835937500000000000e-02,5.178611353039741516e-02
6.933593750000000000e-02,5.247262492775917053e-02
7.031250000000000000e-02,5.321115627884864807e-02
7.128906250000000000e-02,5.393099412322044373e-02
7.226562500000000000e-02,5.458094552159309387e-02
7.324218750000000000e-02,5.529470741748809814e-02
7.421875000000000000e-02,5.599185451865196228e-02
7.519531250000000000e-02,5.670600384473800659e-02
7.617187500000000000e-02,5.737276747822761536e-02
7.714843750000000000e-02,5.802199617028236389e-02
7.812500000000000000e-02,5.868203938007354736e-02
7.910156250000000000e-02,5.932691693305969238e-02
8.007812500000000000e-02,6.002085655927658081e-02
8.105468750000000000e-02,6.071922183036804199e-02
8.203125000000000000e-02,6.139085814356803894e-02
8.300780504941940308e-02,6.203482672572135925e-02
8.398437500000000000e-02,6.268663704395294189e-02
8.496093750000000000e-02,6.336580216884613037e-02
8.593750000000000000e-02,6.407061219215393066e-02
8.691406250000000000e-02,6.478097289800643921e-02
8.789062500000000000e-02,6.548183411359786987e-02
8.886718750000000000e-02,6.620179116725921631e-02
8.984375000000000000e-02,6.689320504665374756e-02
9.082031250000000000e-02,6.757443398237228394e-02
9.179687500000000000e-02,6.821034103631973267e-02
9.277343750000000000e-02,6.885322183370590210e-02
9.375000000000000000e-02,6.956458091735839844e-02
9.472656250000000000e-02,7.024604082107543945e-02
9.570312500000000000e-02,7.088804990053176880e-02
9.667968750000000000e-02,7.156088948249816895e-02
9.765625000000000000e-02,7.216495275497436523e-02
9.863280504941940308e-02,7.275819778442382812e-02
9.960937500000000000e-02,7.335083931684494019e-02
1.005859375000000000e-01,7.391756027936935425e-02
1.015625000000000000e-01,7.457388192415237427e-02
1.025390625000000000e-01,7.520390301942825317e-02
1.035156250000000000e-01,7.583303749561309814e-02
1.044921875000000000e-01,7.649931311607360840e-02
1.054687500000000000e-01,7.709123194217681885e-02
1.064453125000000000e-01,7.771961390972137451e-02
1.074218750000000000e-01,7.827935367822647095e-02
1.083984375000000000e-01,7.889106869697570801e-02
1.093750000000000000e-01,7.951758801937103271e-02
1.103515625000000000e-01,8.013306558132171631e-02
1.113281250000000000e-01,8.074870705604553223e-02
1.123046875000000000e-01,8.134146034717559814e-02
1.132812500000000000e-01,8.191700279712677002e-02
1.142578050494194031e-01,8.248659223318099976e-02
1.152343750000000000e-01,8.308976143598556519e-02
1.162109375000000000e-01,8.368055522441864014e-02
1.171875000000000000e-01,8.428474515676498413e-02
1.181640625000000000e-01,8.485062420368194580e-02
1.191406250000000000e-01,8.541569858789443970e-02
1.201171875000000000e-01,8.603387326002120972e-02
1.210937500000000000e-01,8.659095317125320435e-02
1.220703125000000000e-01,8.716530352830886841e-02
1.230468750000000000e-01,8.770529925823211670e-02
1.240234375000000000e-01,8.825727552175521851e-02
1.250000000000000000e-01,8.881355077028274536e-02
1.259765625000000000e-01,8.937034755945205688e-02
1.269531250000000000e-01,8.998218178749084473e-02
1.279296875000000000e-01,9.050457924604415894e-02
1.289062500000000000e-01,9.104505926370620728e-02
1.298828125000000000e-01,9.163884818553924561e-02
1.308593750000000000e-01,9.215590357780456543e-02
1.318359375000000000e-01,9.268491715192794800e-02
1.328125000000000000e-01,9.324374049901962280e-02
1.337890475988388062e-01,9.373638778924942017e-02
1.347656250000000000e-01,9.423348307609558105e-02
1.357421875000000000e-01,9.475398063659667969e-02
1.367187500000000000e-01,9.525376558303833008e-02
1.376953125000000000e-01,9.575614333152770996e-02
1.386718750000000000e-01,9.636014699935913086e-02
1.396484375000000000e-01,9.696636348962783813e-02
1.406250000000000000e-01,9.740716218948364258e-02
1.416015625000000000e-01,9.788126498460769653e-02
1.425781250000000000e-01,9.834185987710952759e-02
1.435546875000000000e-01,9.884759783744812012e-02
1.445312500000000000e-01,9.934893250465393066e-02
1.455078125000000000e-01,9.983349591493606567e-02
1.464843750000000000e-01,1.003195419907569885e-01
1.474609375000000000e-01,1.008365675806999207e-01
1.484375000000000000e-01,1.013505309820175171e-01
1.494140625000000000e-01,1.018133759498596191e-01
1.503906250000000000e-01,1.022776365280151367e-01
1.513671875000000000e-01,1.027426421642303467e-01
1.523437500000000000e-01,1.031857430934906006e-01
1.533203125000000000e-01,1.036635339260101318e-01
1.542968750000000000e-01,1.041355356574058533e-01
1.552734375000000000e-01,1.046292036771774292e-01
1.562500000000000000e-01,1.050848439335823059e-01
1.572265625000000000e-01,1.055254191160202026e-01
1.582031250000000000e-01,1.060070097446441650e-01
1.591796875000000000e-01,1.064262017607688904e-01
1.601562500000000000e-01,1.068539395928382874e-01
1.611328125000000000e-01,1.072561293840408325e-01
1.621093750000000000e-01,1.076654195785522461e-01
1.630859375000000000e-01,1.080404371023178101e-01
1.640625000000000000e-01,1.085088029503822327e-01
1.650390475988388062e-01,1.089007034897804260e-01
1.660156250000000000e-01,1.093145385384559631e-01
1.669921875000000000e-01,1.097708866000175476e-01
1.679687500000000000e-01,1.101346239447593689e-01
1.689453125000000000e-01,1.105045080184936523e-01
1.699218750000000000e-01,1.109052672982215881e-01
1.708984375000000000e-01,1.113265827298164368e-01
1.718750000000000000e-01,1.116843074560165405e-01
1.728515625000000000e-01,1.120861396193504333e-01
1.738281250000000000e-01,1.124796345829963684e-01
1.748046875000000000e-01,1.128574758768081665e-01
1.757812500000000000e-01,1.132519394159317017e-01
1.767578125000000000e-01,1.135751903057098389e-01
1.777343750000000000e-01,1.139209121465682983e-01
1.787109375000000000e-01,1.142654493451118469e-01
1.796875000000000000e-01,1.146176755428314209e-01
1.806640625000000000e-01,1.149945482611656189e-01
1.816406250000000000e-01,1.153364330530166626e-01
1.826171875000000000e-01,1.157015562057495117e-01
1.835937500000000000e-01,1.160349175333976746e-01
1.845703125000000000e-01,1.163717657327651978e-01
1.855468750000000000e-01,1.166998594999313354e-01
1.865234375000000000e-01,1.169829368591308594e-01
1.875000000000000000e-01,1.172958984971046448e-01
1.884765625000000000e-01,1.175919696688652039e-01
1.894531250000000000e-01,1.179193109273910522e-01
1.904296875000000000e-01,1.182297244668006897e-01
1.914062500000000000e-01,1.185537353157997131e-01
1.923828125000000000e-01,1.188286468386650085e-01
1.933593750000000000e-01,1.190967708826065063e-01
1.943359375000000000e-01,1.193987280130386353e-01
1.953125000000000000e-01,1.196349114179611206e-01
1.962890475988388062e-01,1.198902279138565063e-01
1.972656250000000000e-01,1.201650053262710571e-01
1.982421875000000000e-01,1.204377710819244385e-01
1.992187500000000000e-01,1.207162961363792419e-01
2.001953125000000000e-01,1.209229677915573120e-01
2.011718750000000000e-01,1.211485788226127625e-01
2.021484375000000000e-01,1.213828474283218384e-01
2.031250000000000000e-01,1.215885877609252930e-01
2.041015625000000000e-01,1.218257620930671692e-01
2.050781250000000000e-01,1.220164000988006592e-01
2.060546875000000000e-01,1.222254261374473572e-01
2.070312500000000000e-01,1.224983930587768555e-01
2.080078125000000000e-01,1.226881965994834900e-01
2.089843750000000000e-01,1.228769794106483459e-01
2.099609375000000000e-01,1.230804398655891418e-01
2.109375000000000000e-01,1.232945397496223450e-01
2.119140625000000000e-01,1.234897598624229431e-01
2.128906250000000000e-01,1.236525475978851318e-01
2.138671875000000000e-01,1.238581836223602295e-01
2.148437500000000000e-01,1.240624263882637024e-01
2.158203125000000000e-01,1.242545098066329956e-01
2.167968750000000000e-01,1.243889257311820984e-01
2.177734375000000000e-01,1.245296224951744080e-01
2.187500000000000000e-01,1.247096657752990723e-01
2.197265625000000000e-01,1.248432770371437073e-01
2.207031250000000000e-01,1.250290274620056152e-01
2.216796875000000000e-01,1.251660138368606567e-01
2.226562500000000000e-01,1.253071129322052002e-01
2.236328125000000000e-01,1.254188269376754761e-01
2.246093750000000000e-01,1.255811452865600586e-01
2.255859375000000000e-01,1.256983727216720581e-01
2.265625000000000000e-01,1.258175969123840332e-01
2.275390475988388062e-01,1.259211748838424683e-01
2.285156250000000000e-01,1.260192394256591797e-01
2.294921875000000000e-01,1.261172294616699219e-01
2.304687500000000000e-01,1.261797845363616943e-01
2.314453125000000000e-01,1.262351870536804199e-01
2.324218750000000000e-01,1.262828856706619263e-01
2.333984375000000000e-01,1.264292895793914795e-01
2.343750000000000000e-01,1.264852285385131836e-01
2.353515625000000000e-01,1.265345215797424316e-01
2.363281250000000000e-01,1.266240775585174561e-01
2.373046875000000000e-01,1.266756951808929443e-01
2.382812500000000000e-01,1.267152875661849976e-01
2.392578125000000000e-01,1.266785264015197754e-01
2.402343750000000000e-01,1.267392784357070923e-01
2.412109375000000000e-01,1.267644315958023071e-01
2.421875000000000000e-01,1.267698854207992554e-01
2.431640625000000000e-01,1.267600208520889282e-01
2.441406250000000000e-01,1.268129497766494751e-01
2.451171875000000000e-01,1.268330663442611694e-01
2.460937500000000000e-01,1.268819272518157959e-01
2.470703125000000000e-01,1.268715262413024902e-01
2.480468750000000000e-01,1.268835216760635376e-01
2.490234375000000000e-01,1.268785893917083740e-01
2.500000000000000000e-01,1.269100010395050049e-01
2.509765625000000000e-01,1.269079446792602539e-01
2.519531250000000000e-01,1.268742829561233521e-01
2.529296875000000000e-01,1.268839538097381592e-01
2.539062500000000000e-01,1.268466711044311523e-01
2.548828125000000000e-01,1.268211305141448975e-01
2.558593750000000000e-01,1.267924755811691284e-01
2.568359375000000000e-01,1.267193704843521118e-01
2.578125000000000000e-01,1.266674548387527466e-01
2.587890625000000000e-01,1.265925616025924683e-01
2.597656250000000000e-01,1.265268176794052124e-01
2.607421875000000000e-01,1.264741271734237671e-01
2.617187500000000000e-01,1.264414787292480469e-01
2.626953125000000000e-01,1.263840049505233765e-01
2.636718750000000000e-01,1.263625025749206543e-01
2.646484375000000000e-01,1.263198554515838623e-01
2.656250000000000000e-01,1.262591183185577393e-01
2.666015326976776123e-01,1.261501014232635498e-01
2.675781250000000000e-01,1.261009126901626587e-01
2.685546875000000000e-01,1.260421574115753174e-01
2.695312500000000000e-01,1.259630173444747925e-01
2.705078125000000000e-01,1.258859187364578247e-01
2.714843750000000000e-01,1.257896423339843750e-01
2.724609375000000000e-01,1.256650835275650024e-01
2.734375000000000000e-01,1.255471408367156982e-01
2.744140625000000000e-01,1.254036128520965576e-01
2.753906250000000000e-01,1.253033727407455444e-01
2.763671875000000000e-01,1.252041012048721313e-01
2.773437500000000000e-01,1.250172108411788940e-01
2.783203125000000000e-01,1.248648613691329956e-01
2.792968750000000000e-01,1.247491016983985901e-01
2.802734375000000000e-01,1.246512755751609802e-01
2.812500000000000000e-01,1.245367228984832764e-01
2.822265625000000000e-01,1.244307383894920349e-01
2.832031250000000000e-01,1.242861002683639526e-01
2.841796875000000000e-01,1.241280212998390198e-01
2.851562500000000000e-01,1.239483207464218140e-01
2.861328125000000000e-01,1.238153651356697083e-01
2.871093750000000000e-01,1.236755326390266418e-01
2.880859375000000000e-01,1.235044896602630615e-01
2.890625000000000000e-01,1.233207210898399353e-01
2.900390625000000000e-01,1.231791451573371887e-01
2.910156250000000000e-01,1.230178400874137878e-01
2.919921875000000000e-01,1.228629350662231445e-01
2.929687500000000000e-01,1.227388903498649597e-01
2.939453125000000000e-01,1.225258186459541321e-01
2.949218750000000000e-01,1.223606318235397339e-01
2.958984375000000000e-01,1.222155839204788208e-01
2.968750000000000000e-01,1.219934672117233276e-01
2.978515625000000000e-01,1.217878460884094238e-01
2.988281250000000000e-01,1.216606199741363525e-01
2.998046875000000000e-01,1.214886978268623352e-01
3.007812500000000000e-01,1.212392151355743408e-01
3.017578125000000000e-01,1.210396066308021545e-01
3.027343750000000000e-01,1.208357885479927063e-01
3.037109375000000000e-01,1.206216737627983093e-01
3.046875000000000000e-01,1.203866302967071533e-01
3.056640625000000000e-01,1.202007010579109192e-01
3.066406250000000000e-01,1.199915483593940735e-01
3.076171875000000000e-01,1.198039874434471130e-01
3.085937500000000000e-01,1.195269301533699036e-01
3.095703125000000000e-01,1.192891746759414673e-01
3.105468750000000000e-01,1.190190911293029785e-01
3.115234375000000000e-01,1.188172623515129089e-01
3.125000000000000000e-01,1.184983402490615845e-01
3.134765625000000000e-01,1.182108372449874878e-01
3.144531250000000000e-01,1.179298311471939087e-01
3.154296875000000000e-01,1.176936402916908264e-01
3.164062500000000000e-01,1.174261868000030518e-01
3.173828125000000000e-01,1.171648576855659485e-01
3.183593750000000000e-01,1.169510930776596069e-01
3.193359375000000000e-01,1.167078912258148193e-01
3.203125000000000000e-01,1.164894178509712219e-01
3.212890625000000000e-01,1.162297129631042480e-01
3.222656250000000000e-01,1.159190237522125244e-01
3.232421875000000000e-01,1.156340241432189941e-01
3.242187500000000000e-01,1.153622269630432129e-01
3.251953125000000000e-01,1.151175573468208313e-01
3.261718750000000000e-01,1.148489192128181458e-01
3.271484375000000000e-01,1.145494729280471802e-01
3.281250000000000000e-01,1.142838448286056519e-01
3.291015326976776123e-01,1.140421256422996521e-01
3.300781250000000000e-01,1.137528494000434875e-01
3.310546875000000000e-01,1.134705990552902222e-01
3.320312500000000000e-01,1.131878271698951721e-01
3.330078125000000000e-01,1.128879860043525696e-01
3.339843750000000000e-01,1.126005053520202637e-01
3.349609375000000000e-01,1.123237013816833496e-01
3.359375000000000000e-01,1.120305806398391724e-01
3.369140625000000000e-01,1.117332875728607178e-01
3.378906250000000000e-01,1.114646419882774353e-01
3.388671875000000000e-01,1.111430749297142029e-01
3.398437500000000000e-01,1.108456775546073914e-01
3.408203125000000000e-01,1.105209141969680786e-01
3.417968750000000000e-01,1.102136373519897461e-01
3.427734375000000000e-01,1.098991185426712036e-01
3.437500000000000000e-01,1.095566153526306152e-01
3.447265625000000000e-01,1.092663705348968506e-01
3.457031250000000000e-01,1.089066863059997559e-01
3.466796875000000000e-01,1.085677817463874817e-01
3.476562500000000000e-01,1.082134470343589783e-01
3.486328125000000000e-01,1.079143732786178589e-01
3.496093750000000000e-01,1.075651645660400391e-01
3.505859375000000000e-01,1.072151735424995422e-01
3.515625000000000000e-01,1.068632304668426514e-01
3.525390625000000000e-01,1.065157875418663025e-01
3.535156250000000000e-01,1.061560884118080139e-01
3.544921875000000000e-01,1.057968661189079285e-01
3.554687500000000000e-01,1.054668426513671875e-01
3.564453125000000000e-01,1.051324978470802307e-01
3.574218750000000000e-01,1.047743707895278931e-01
3.583984375000000000e-01,1.044082418084144592e-01
3.593750000000000000e-01,1.040191501379013062e-01
3.603515625000000000e-01,1.037157326936721802e-01
3.613281250000000000e-01,1.033403128385543823e-01
3.623046875000000000e-01,1.029657945036888123e-01
3.632812500000000000e-01,1.026218011975288391e-01
3.642578125000000000e-01,1.022226214408874512e-01
3.652343750000000000e-01,1.018878817558288574e-01
3.662109375000000000e-01,1.014978587627410889e-01
3.671875000000000000e-01,1.011367291212081909e-01
3.681640625000000000e-01,1.008209660649299622e-01
3.691406250000000000e-01,1.004088371992111206e-01
3.701171875000000000e-01,9.999389201402664185e-02
3.710937500000000000e-01,9.965648502111434937e-02
3.720703125000000000e-01,9.928524494171142578e-02
3.730468750000000000e-01,9.890841692686080933e-02
3.740234375000000000e-01,9.852200001478195190e-02
3.750000000000000000e-01,9.818400442600250244e-02
3.759765625000000000e-01,9.776134788990020752e-02
3.769531250000000000e-01,9.735789149999618530e-02
3.779296875000000000e-01,9.701982140541076660e-02
3.789062500000000000e-01,9.667462855577468872e-02
3.798828125000000000e-01,9.627985209226608276e-02
3.808593750000000000e-01,9.588151425123214722e-02
3.818359375000000000e-01,9.546492993831634521e-02
3.828125000000000000e-01,9.512183070182800293e-02
3.837890625000000000e-01,9.475325047969818115e-02
3.847656250000000000e-01,9.429587423801422119e-02
3.857421875000000000e-01,9.387788176536560059e-02
3.867187500000000000e-01,9.344928711652755737e-02
3.876953125000000000e-01,9.306336939334869385e-02
3.886718750000000000e-01,9.265322238206863403e-02
3.896484375000000000e-01,9.224506467580795288e-02
3.906250000000000000e-01,9.182269126176834106e-02
3.916015326976776123e-01,9.146800637245178223e-02
3.925781250000000000e-01,9.108790755271911621e-02
3.935546875000000000e-01,9.067334979772567749e-02
3.945312500000000000e-01,9.030753374099731445e-02
3.955078125000000000e-01,8.989416062831878662e-02
3.964843750000000000e-01,8.952852338552474976e-02
3.974609375000000000e-01,8.913644403219223022e-02
3.984375000000000000e-01,8.872910588979721069e-02
3.994140625000000000e-01,8.838296681642532349e-02
4.003906250000000000e-01,8.796668052673339844e-02
4.013671875000000000e-01,8.752771466970443726e-02
4.023437500000000000e-01,8.710088580846786499e-02
4.033203125000000000e-01,8.666058629751205444e-02
4.042968750000000000e-01,8.621928840875625610e-02
4.052734375000000000e-01,8.579982072114944458e-02
4.062500000000000000e-01,8.535264432430267334e-02
4.072265625000000000e-01,8.498593419790267944e-02
4.082031250000000000e-01,8.456669002771377563e-02
4.091796875000000000e-01,8.415554463863372803e-02
4.101562500000000000e-01,8.377268165349960327e-02
4.111328125000000000e-01,8.339105546474456787e-02
4.121093750000000000e-01,8.292959630489349365e-02
4.130859375000000000e-01,8.249314129352569580e-02
4.140625000000000000e-01,8.207591623067855835e-02
4.150390625000000000e-01,8.165288716554641724e-02
4.160156250000000000e-01,8.124948292970657349e-02
4.169921875000000000e-01,8.084839582443237305e-02
4.179687500000000000e-01,8.045967668294906616e-02
4.189453125000000000e-01,8.002244681119918823e-02
4.199218750000000000e-01,7.963945716619491577e-02
4.208984375000000000e-01,7.920064032077789307e-02
4.218750000000000000e-01,7.882796972990036011e-02
4.228515625000000000e-01,7.841940224170684814e-02
4.238281250000000000e-01,7.793907821178436279e-02
4.248046875000000000e-01,7.744041830301284790e-02
4.257812500000000000e-01,7.699413597583770752e-02
4.267578125000000000e-01,7.661383599042892456e-02
4.277343750000000000e-01,7.621666043996810913e-02
4.287109375000000000e-01,7.579416781663894653e-02
4.296875000000000000e-01,7.531543821096420288e-02
4.306640625000000000e-01,7.486648112535476685e-02
4.316406250000000000e-01,7.443618774414062500e-02
4.326171875000000000e-01,7.397316396236419678e-02
4.335937500000000000e-01,7.353448122739791870e-02
4.345703125000000000e-01,7.310879230499267578e-02
4.355468750000000000e-01,7.264228910207748413e-02
4.365234375000000000e-01,7.220936566591262817e-02
4.375000000000000000e-01,7.178436219692230225e-02
4.384765625000000000e-01,7.135565578937530518e-02
4.394531250000000000e-01,7.096478343009948730e-02
4.404296875000000000e-01,7.055730372667312622e-02
4.414062500000000000e-01,7.011283189058303833e-02
4.423828125000000000e-01,6.970275193452835083e-02
4.433593750000000000e-01,6.928022205829620361e-02
4.443359375000000000e-01,6.890942156314849854e-02
4.453125000000000000e-01,6.844974309206008911e-02
4.462890625000000000e-01,6.803626567125320435e-02
4.472656250000000000e-01,6.760105490684509277e-02
4.482421875000000000e-01,6.714841723442077637e-02
4.492187500000000000e-01,6.673398613929748535e-02
4.501953125000000000e-01,6.628131866455078125e-02
4.511718750000000000e-01,6.585106998682022095e-02
4.521484375000000000e-01,6.540681421756744385e-02
4.531250000000000000e-01,6.497192382812500000e-02
4.541015326976776123e-01,6.454717367887496948e-02
4.550781250000000000e-01,6.411393731832504272e-02
4.560546875000000000e-01,6.371781229972839355e-02
4.570312500000000000e-01,6.326463818550109863e-02
4.580078125000000000e-01,6.281027942895889282e-02
4.589843750000000000e-01,6.234755739569664001e-02
4.599609375000000000e-01,6.187220662832260132e-02
4.609375000000000000e-01,6.145413592457771301e-02
4.619140625000000000e-01,6.098842248320579529e-02
4.628906250000000000e-01,6.054142490029335022e-02
4.638671875000000000e-01,6.010589748620986938e-02
4.648437500000000000e-01,5.964642390608787537e-02
4.658203125000000000e-01,5.921480432152748108e-02
4.667968750000000000e-01,5.883951485157012939e-02
4.677734375000000000e-01,5.842104181647300720e-02
4.687500000000000000e-01,5.799496546387672424e-02
4.697265625000000000e-01,5.761849135160446167e-02
4.707031250000000000e-01,5.719722434878349304e-02
4.716796875000000000e-01,5.672930553555488586e-02
4.726562500000000000e-01,5.632039904594421387e-02
4.736328125000000000e-01,5.587804690003395081e-02
4.746093750000000000e-01,5.544635653495788574e-02
4.755859375000000000e-01,5.498291179537773132e-02
4.765625000000000000e-01,5.453131720423698425e-02
4.775390625000000000e-01,5.407399311661720276e-02
4.785156250000000000e-01,5.364914983510971069e-02
4.794921875000000000e-01,5.313767492771148682e-02
4.804687500000000000e-01,5.271453782916069031e-02
4.814453125000000000e-01,5.228736251592636108e-02
4.824218750000000000e-01,5.186090245842933655e-02
4.833984375000000000e-01,5.141687393188476562e-02
4.843750000000000000e-01,5.098789557814598083e-02
4.853515625000000000e-01,5.058005079627037048e-02
4.863281250000000000e-01,5.015451088547706604e-02
4.873046875000000000e-01,4.971843957901000977e-02
4.882812500000000000e-01,4.925330355763435364e-02
4.892578125000000000e-01,4.884326457977294922e-02
4.902343750000000000e-01,4.841494187712669373e-02
4.912109375000000000e-01,4.794089868664741516e-02
4.921875000000000000e-01,4.752902314066886902e-02
4.931640625000000000e-01,4.705547168850898743e-02
4.941406250000000000e-01,4.664076492190361023e-02
4.951171875000000000e-01,4.628121852874755859e-02
4.960937500000000000e-01,4.584288969635963440e-02
4.970703125000000000e-01,4.537786915898323059e-02
4.980468750000000000e-01,4.497568681836128235e-02
4.990234375000000000e-01,4.457313939929008484e-02
5.000000000000000000e-01,4.411020874977111816e-02
5.009765625000000000e-01,4.367408901453018188e-02
5.019531250000000000e-01,4.323705285787582397e-02
5.029296875000000000e-01,4.280659183859825134e-02
5.039062500000000000e-01,4.237323999404907227e-02
5.048828125000000000e-01,4.192056134343147278e-02
5.058593750000000000e-01,4.147136583924293518e-02
5.068359375000000000e-01,4.101221263408660889e-02
5.078125000000000000e-01,4.057939723134040833e-02
5.087890625000000000e-01,4.015018045902252197e-02
5.097656250000000000e-01,3.973063454031944275e-02
5.107421875000000000e-01,3.927363082766532898e-02
5.117187500000000000e-01,3.882669284939765930e-02
5.126953125000000000e-01,3.840564936399459839e-02
5.136718750000000000e-01,3.796233609318733215e-02
5.146484375000000000e-01,3.752763941884040833e-02
5.156250000000000000e-01,3.712987899780273438e-02
5.166015625000000000e-01,3.663676604628562927e-02
5.175781250000000000e-01,3.615024685859680176e-02
5.185546875000000000e-01,3.573572263121604919e-02
5.195312500000000000e-01,3.530545160174369812e-02
5.205078125000000000e-01,3.489741310477256775e-02
5.214843750000000000e-01,3.445832803845405579e-02
5.224609375000000000e-01,3.405100479722023010e-02
5.234375000000000000e-01,3.359292075037956238e-02
5.244140625000000000e-01,3.320541977882385254e-02
5.253906250000000000e-01,3.279169276356697083e-02
5.263671875000000000e-01,3.234445303678512573e-02
5.273437500000000000e-01,3.188313543796539307e-02
5.283203125000000000e-01,3.142202645540237427e-02
5.292968750000000000e-01,3.098118305206298828e-02
5.302734375000000000e-01,3.058547712862491608e-02
5.312500000000000000e-01,3.011243045330047607e-02
5.322265028953552246e-01,2.969354391098022461e-02
5.332031250000000000e-01,2.928404137492179871e-02
5.341796875000000000e-01,2.881896495819091797e-02
5.351562500000000000e-01,2.836783044040203094e-02
5.361328125000000000e-01,2.796799689531326294e-02
5.371093750000000000e-01,2.754783444106578827e-02
5.380859375000000000e-01,2.713882923126220703e-02
5.390625000000000000e-01,2.669219672679901123e-02
5.400390625000000000e-01,2.632175199687480927e-02
5.410156250000000000e-01,2.590896375477313995e-02
5.419921875000000000e-01,2.548966929316520691e-02
5.429687500000000000e-01,2.511459589004516602e-02
5.439453125000000000e-01,2.461854740977287292e-02
5.449218750000000000e-01,2.421916648745536804e-02
5.458984375000000000e-01,2.380535751581192017e-02
5.468750000000000000e-01,2.334685996174812317e-02
5.478515625000000000e-01,2.292404882609844208e-02
5.488281250000000000e-01,2.250555343925952911e-02
5.498046875000000000e-01,2.202159166336059570e-02
5.507812500000000000e-01,2.155617065727710724e-02
5.517578125000000000e-01,2.111988887190818787e-02
5.527343750000000000e-01,2.064570784568786621e-02
5.537109375000000000e-01,2.020365931093692780e-02
5.546875000000000000e-01,1.979120261967182159e-02
5.556640625000000000e-01,1.939823664724826813e-02
5.566406250000000000e-01,1.891077309846878052e-02
5.576171875000000000e-01,1.846039108932018280e-02
5.585937500000000000e-01,1.802125945687294006e-02
5.595703125000000000e-01,1.758465543389320374e-02
5.605468750000000000e-01,1.710990257561206818e-02
5.615234375000000000e-01,1.673269458115100861e-02
5.625000000000000000e-01,1.632091589272022247e-02
5.634765625000000000e-01,1.589705608785152435e-02
5.644531250000000000e-01,1.553322840481996536e-02
5.654296875000000000e-01,1.507500000298023224e-02
5.664062500000000000e-01,1.460024341940879822e-02
5.673828125000000000e-01,1.416259631514549255e-02
5.683593750000000000e-01,1.371610816568136215e-02
5.693359375000000000e-01,1.330569759011268616e-02
5.703125000000000000e-01,1.284341234713792801e-02
5.712890625000000000e-01,1.244776975363492966e-02
5.722656250000000000e-01,1.205626688897609711e-02
5.732421875000000000e-01,1.162907108664512634e-02
5.742187500000000000e-01,1.118831057101488113e-02
5.751953125000000000e-01,1.077634654939174652e-02
5.761718750000000000e-01,1.032264251261949539e-02
5.771484375000000000e-01,9.855831973254680634e-03
5.781250000000000000e-01,9.433686733245849609e-03
5.791015625000000000e-01,9.016949683427810669e-03
5.800781250000000000e-01,8.620556443929672241e-03
5.810546875000000000e-01,8.181331679224967957e-03
5.820312500000000000e-01,7.743643131107091904e-03
5.830078125000000000e-01,7.343382574617862701e-03
5.839843750000000000e-01,6.944890599697828293e-03
5.849609375000000000e-01,6.505102384835481644e-03
5.859375000000000000e-01,6.147684063762426376e-03
5.869140625000000000e-01,5.719974637031555176e-03
5.878906250000000000e-01,5.278397817164659500e-03
5.888671875000000000e-01,4.912806209176778793e-03
5.898437500000000000e-01,4.508634097874164581e-03
5.908203125000000000e-01,4.075262229889631271e-03
5.917968750000000000e-01,3.670007921755313873e-03
5.927734375000000000e-01,3.245103638619184494e-03
5.937500000000000000e-01,2.820653608068823814e-03
5.947265625000000000e-01,2.367723733186721802e-03
5.957031250000000000e-01,1.966330222785472870e-03
5.966796875000000000e-01,1.597156748175621033e-03
5.976562500000000000e-01,1.192459953017532825e-03
5.986328125000000000e-01,8.197334245778620243e-04
5.996093750000000000e-01,4.261141875758767128e-04
6.005859375000000000e-01,-4.559147782856598496e-05
6.015625000000000000e-01,-4.300064756534993649e-04
6.025390625000000000e-01,-7.868185057304799557e-04
6.035156250000000000e-01,-1.180393621325492859e-03
6.044921875000000000e-01,-1.553758978843688965e-03
6.054687500000000000e-01,-1.998132793232798576e-03
6.064453125000000000e-01,-2.375984797254204750e-03
6.074218750000000000e-01,-2.775075612589716911e-03
6.083984375000000000e-01,-3.190242918208241463e-03
6.093750000000000000e-01,-3.565773833543062210e-03
6.103515625000000000e-01,-3.974418155848979950e-03
6.113281250000000000e-01,-4.346266854554414749e-03
6.123046875000000000e-01,-4.766130354255437851e-03
6.132812500000000000e-01,-5.207812879234552383e-03
6.142578125000000000e-01,-5.620560143142938614e-03
6.152343750000000000e-01,-6.029526237398386002e-03
6.162109375000000000e-01,-6.448280066251754761e-03
6.171875000000000000e-01,-6.819092668592929840e-03
6.181640625000000000e-01,-7.266017142683267593e-03
6.191406250000000000e-01,-7.650973740965127945e-03
6.201171875000000000e-01,-8.066772483289241791e-03
6.210937500000000000e-01,-8.488597348332405090e-03
6.220703125000000000e-01,-8.887249976396560669e-03
6.230468750000000000e-01,-9.307163767516613007e-03
6.240234375000000000e-01,-9.721696376800537109e-03
6.250000000000000000e-01,-1.009295415133237839e-02
6.259765625000000000e-01,-1.052585802972316742e-02
6.269531250000000000e-01,-1.093835197389125824e-02
6.279296875000000000e-01,-1.135087851434946060e-02
6.289062500000000000e-01,-1.175795588642358780e-02
6.298828125000000000e-01,-1.220823451876640320e-02
6.308593750000000000e-01,-1.259561255574226379e-02
6.318359375000000000e-01,-1.297833863645792007e-02
6.328125000000000000e-01,-1.337293442338705063e-02
6.337890625000000000e-01,-1.378345396369695663e-02
6.347656250000000000e-01,-1.418958976864814758e-02
6.357421875000000000e-01,-1.459587272256612778e-02
6.367187500000000000e-01,-1.500034797936677933e-02
6.376953125000000000e-01,-1.538933441042900085e-02
6.386718750000000000e-01,-1.576851122081279755e-02
6.396484375000000000e-01,-1.620652340352535248e-02
6.406250000000000000e-01,-1.660591736435890198e-02
6.416015625000000000e-01,-1.702028699219226837e-02
6.425781250000000000e-01,-1.743290200829505920e-02
6.435546875000000000e-01,-1.784149184823036194e-02
6.445312500000000000e-01,-1.823154650628566742e-02
6.455078125000000000e-01,-1.862633414566516876e-02
6.464843750000000000e-01,-1.903316564857959747e-02
6.474609375000000000e-01,-1.944990828633308411e-02
6.484375000000000000e-01,-1.985392346978187561e-02
6.494140625000000000e-01,-2.022958919405937195e-02
6.503906250000000000e-01,-2.057122439146041870e-02
6.513671875000000000e-01,-2.099545858800411224e-02
6.523437500000000000e-01,-2.144230715930461884e-02
6.533203125000000000e-01,-2.185115590691566467e-02
6.542968750000000000e-01,-2.226603403687477112e-02
6.552734375000000000e-01,-2.262146025896072388e-02
6.562500000000000000e-01,-2.299571037292480469e-02
6.572265028953552246e-01,-2.340949140489101410e-02
6.582031250000000000e-01,-2.381340600550174713e-02
6.591796875000000000e-01,-2.423624508082866669e-02
6.601562500000000000e-01,-2.462134137749671936e-02
6.611328125000000000e-01,-2.499098517000675201e-02
6.621093750000000000e-01,-2.545428462326526642e-02
6.630859375000000000e-01,-2.586787007749080658e-02
6.640625000000000000e-01,-2.629619091749191284e-02
6.650390625000000000e-01,-2.665569446980953217e-02
6.660156250000000000e-01,-2.705137431621551514e-02
6.669921875000000000e-01,-2.745483815670013428e-02
6.679687500000000000e-01,-2.786647342145442963e-02
6.689453125000000000e-01,-2.827686630189418793e-02
6.699218750000000000e-01,-2.867534384131431580e-02
6.708984375000000000e-01,-2.907226048409938812e-02
6.718750000000000000e-01,-2.944846637547016144e-02
6.728515625000000000e-01,-2.980900555849075317e-02
6.738281250000000000e-01,-3.022140078246593475e-02
6.748046875000000000e-01,-3.062576614320278168e-02
6.757812500000000000e-01,-3.100232407450675964e-02
6.767578125000000000e-01,-3.142052888870239258e-02
6.777343750000000000e-01,-3.175099566578865051e-02
6.787109375000000000e-01,-3.212924674153327942e-02
6.796875000000000000e-01,-3.252538666129112244e-02
6.806640625000000000e-01,-3.289773687720298767e-02
6.816406250000000000e-01,-3.329715877771377563e-02
6.826171875000000000e-01,-3.363486379384994507e-02
6.835937500000000000e-01,-3.399785980582237244e-02
6.845703125000000000e-01,-3.440732881426811218e-02
6.855468750000000000e-01,-3.483317419886589050e-02
6.865234375000000000e-01,-3.523430228233337402e-02
6.875000000000000000e-01,-3.564164415001869202e-02
6.884765625000000000e-01,-3.605065494775772095e-02
6.894531250000000000e-01,-3.642943874001502991e-02
6.904296875000000000e-01,-3.684187307953834534e-02
6.914062500000000000e-01,-3.726051002740859985e-02
6.923828125000000000e-01,-3.761857748031616211e-02
6.933593750000000000e-01,-3.804296627640724182e-02
6.943359375000000000e-01,-3.843193873763084412e-02
6.953125000000000000e-01,-3.883327543735504150e-02
6.962890625000000000e-01,-3.922198712825775146e-02
6.972656250000000000e-01,-3.960016369819641113e-02
6.982421875000000000e-01,-3.996908664703369141e-02
6.992187500000000000e-01,-4.032186046242713928e-02
7.001953125000000000e-01,-4.068522900342941284e-02
7.011718750000000000e-01,-4.104302451014518738e-02
7.021484375000000000e-01,-4.143169149756431580e-02
7.031250000000000000e-01,-4.183049872517585754e-02
7.041015625000000000e-01,-4.219753295183181763e-02
7.050781250000000000e-01,-4.259343072772026062e-02
7.060546875000000000e-01,-4.303622990846633911e-02
7.070312500000000000e-01,-4.341853410005569458e-02
7.080078125000000000e-01,-4.384101554751396179e-02
7.089843750000000000e-01,-4.428257793188095093e-02
7.099609375000000000e-01,-4.467609152197837830e-02
7.109375000000000000e-01,-4.513994604349136353e-02
7.119140625000000000e-01,-4.555205628275871277e-02
7.128906250000000000e-01,-4.592619463801383972e-02
7.138671875000000000e-01,-4.631335288286209106e-02
7.148437500000000000e-01,-4.669764637947082520e-02
7.158203125000000000e-01,-4.706592485308647156e-02
7.167968750000000000e-01,-4.741935431957244873e-02
7.177734375000000000e-01,-4.781202599406242371e-02
7.187500000000000000e-01,-4.822435602545738220e-02
7.197265625000000000e-01,-4.861592128872871399e-02
7.207031250000000000e-01,-4.901727288961410522e-02
7.216796875000000000e-01,-4.943814873695373535e-02
7.226562500000000000e-01,-4.978182539343833923e-02
7.236328125000000000e-01,-5.008655041456222534e-02
7.246093750000000000e-01,-5.043405294418334961e-02
7.255859375000000000e-01,-5.082322657108306885e-02
7.265625000000000000e-01,-5.117826536297798157e-02
7.275390625000000000e-01,-5.160535871982574463e-02
7.285156250000000000e-01,-5.201334506273269653e-02
7.294921875000000000e-01,-5.239114165306091309e-02
7.304687500000000000e-01,-5.277009308338165283e-02
7.314453125000000000e-01,-5.309787392616271973e-02
7.324218750000000000e-01,-5.352520942687988281e-02
7.333984375000000000e-01,-5.387820303440093994e-02
7.343750000000000000e-01,-5.425794422626495361e-02
7.353515625000000000e-01,-5.464094504714012146e-02
7.363281250000000000e-01,-5.505811050534248352e-02
7.373046875000000000e-01,-5.542494356632232666e-02
7.382812500000000000e-01,-5.580829456448554993e-02
7.392578125000000000e-01,-5.622857809066772461e-02
7.402343750000000000e-01,-5.663417652249336243e-02
7.412109375000000000e-01,-5.703715607523918152e-02
7.421875000000000000e-01,-5.741358175873756409e-02
7.431640625000000000e-01,-5.780895426869392395e-02
7.441406250000000000e-01,-5.814499780535697937e-02
7.451171875000000000e-01,-5.853093042969703674e-02
7.460937500000000000e-01,-5.895107612013816833e-02
7.470703125000000000e-01,-5.931916832923889160e-02
7.480468750000000000e-01,-5.970085412263870239e-02
7.490234375000000000e-01,-6.009054183959960938e-02
7.500000000000000000e-01,-6.044676527380943298e-02
7.509765625000000000e-01,-6.079251691699028015e-02
7.519531250000000000e-01,-6.115451082587242126e-02
7.529296875000000000e-01,-6.152590736746788025e-02
7.539062500000000000e-01,-6.196380779147148132e-02
7.548828125000000000e-01,-6.235691159963607788e-02
7.558593750000000000e-01,-6.270760297775268555e-02
7.568359375000000000e-01,-6.314159184694290161e-02
7.578125000000000000e-01,-6.349173933267593384e-02
7.587890625000000000e-01,-6.389782577753067017e-02
7.597656250000000000e-01,-6.428620219230651855e-02
7.607421875000000000e-01,-6.465283781290054321e-02
7.617187500000000000e-01,-6.506143510341644287e-02
7.626953125000000000e-01,-6.546346843242645264e-02
7.636718750000000000e-01,-6.585969775915145874e-02
7.646484375000000000e-01,-6.621907651424407959e-02
7.656250000000000000e-01,-6.661593914031982422e-02
7.666015625000000000e-01,-6.701385229825973511e-02
7.675781250000000000e-01,-6.737594306468963623e-02
7.685546875000000000e-01,-6.776794046163558960e-02
7.695312500000000000e-01,-6.809051334857940674e-02
7.705078125000000000e-01,-6.850377470254898071e-02
7.714843750000000000e-01,-6.888137757778167725e-02
7.724609375000000000e-01,-6.926683336496353149e-02
7.734375000000000000e-01,-6.969475746154785156e-02
7.744140625000000000e-01,-7.006137818098068237e-02
7.753906250000000000e-01,-7.040148228406906128e-02
7.763671875000000000e-01,-7.080068439245223999e-02
7.773437500000000000e-01,-7.120773196220397949e-02
7.783203125000000000e-01,-7.159701734781265259e-02
7.792968750000000000e-01,-7.194875925779342651e-02
7.802734375000000000e-01,-7.229958474636077881e-02
7.812500000000000000e-01,-7.270702719688415527e-02
7.822265028953552246e-01,-7.307251542806625366e-02
7.832031250000000000e-01,-7.345408946275711060e-02
7.841796875000000000e-01,-7.383359968662261963e-02
7.851562500000000000e-01,-7.419275492429733276e-02
7.861328125000000000e-01,-7.451519370079040527e-02
7.871093750000000000e-01,-7.490205019712448120e-02
7.880859375000000000e-01,-7.530273497104644775e-02
7.890625000000000000e-01,-7.570116221904754639e-02
7.900390625000000000e-01,-7.604422420263290405e-02
7.910156250000000000e-01,-7.646883279085159302e-02
7.919921875000000000e-01,-7.681930810213088989e-02
7.929687500000000000e-01,-7.719393819570541382e-02
7.939453125000000000e-01,-7.757133245468139648e-02
7.949218750000000000e-01,-7.794170081615447998e-02
7.958984375000000000e-01,-7.834612578153610229e-02
7.968750000000000000e-01,-7.872980087995529175e-02
7.978515625000000000e-01,-7.910127937793731689e-02
7.988281250000000000e-01,-7.948525249958038330e-02
7.998046875000000000e-01,-7.982762902975082397e-02
8.007812500000000000e-01,-8.017721027135848999e-02
8.017578125000000000e-01,-8.051683753728866577e-02
8.027343750000000000e-01,-8.092018216848373413e-02
8.037109375000000000e-01,-8.132842928171157837e-02
8.046875000000000000e-01,-8.175660669803619385e-02
8.056640625000000000e-01,-8.214028924703598022e-02
8.066406250000000000e-01,-8.248926699161529541e-02
8.076171875000000000e-01,-8.284074813127517700e-02
8.085937500000000000e-01,-8.320980519056320190e-02
8.095703125000000000e-01,-8.360915631055831909e-02
8.105468750000000000e-01,-8.396109193563461304e-02
8.115234375000000000e-01,-8.429288864135742188e-02
8.125000000000000000e-01,-8.470618724822998047e-02
8.134765625000000000e-01,-8.507348597049713135e-02
8.144531250000000000e-01,-8.537666499614715576e-02
8.154296875000000000e-01,-8.575072884559631348e-02
8.164062500000000000e-01,-8.614854514598846436e-02
8.173828125000000000e-01,-8.658225089311599731e-02
8.183593750000000000e-01,-8.695436269044876099e-02
8.193359375000000000e-01,-8.730278909206390381e-02
8.203125000000000000e-01,-8.766016364097595215e-02
8.212890625000000000e-01,-8.803099393844604492e-02
8.222656250000000000e-01,-8.837724477052688599e-02
8.232421875000000000e-01,-8.879217505455017090e-02
8.242187500000000000e-01,-8.917330205440521240e-02
8.251953125000000000e-01,-8.952702581882476807e-02
8.261718750000000000e-01,-8.986198902130126953e-02
8.271484375000000000e-01,-9.023968875408172607e-02
8.281250000000000000e-01,-9.055440127849578857e-02
8.291015625000000000e-01,-9.092837572097778320e-02
8.300781250000000000e-01,-9.127380698919296265e-02
8.310546875000000000e-01,-9.167393296957015991e-02
8.320312500000000000e-01,-9.201870113611221313e-02
8.330078125000000000e-01,-9.236744791269302368e-02
8.339843750000000000e-01,-9.276480227708816528e-02
8.349609375000000000e-01,-9.316638112068176270e-02
8.359375000000000000e-01,-9.346792101860046387e-02
8.369140625000000000e-01,-9.381617605686187744e-02
8.378906250000000000e-01,-9.420409798622131348e-02
8.388671875000000000e-01,-9.457589685916900635e-02
8.398437500000000000e-01,-9.490731358528137207e-02
8.408203125000000000e-01,-9.526412934064865112e-02
8.417968750000000000e-01,-9.566937386989593506e-02
8.427734375000000000e-01,-9.604300558567047119e-02
8.437500000000000000e-01,-9.642452001571655273e-02
8.447265625000000000e-01,-9.686617553234100342e-02
8.457031250000000000e-01,-9.727003425359725952e-02
8.466796875000000000e-01,-9.765845537185668945e-02
8.476562500000000000e-01,-9.803356230258941650e-02
8.486328125000000000e-01,-9.845811128616333008e-02
8.496093750000000000e-01,-9.883078187704086304e-02
8.505859375000000000e-01,-9.926576167345046997e-02
8.515625000000000000e-01,-9.960195422172546387e-02
8.525390625000000000e-01,-1.000097468495368958e-01
8.535156250000000000e-01,-1.004011705517768860e-01
8.544921875000000000e-01,-1.007898300886154175e-01
8.554687500000000000e-01,-1.011801660060882568e-01
8.564453125000000000e-01,-1.015147343277931213e-01
8.574218750000000000e-01,-1.018509343266487122e-01
8.583984375000000000e-01,-1.021985486149787903e-01
8.593750000000000000e-01,-1.026113256812095642e-01
8.603515625000000000e-01,-1.029599308967590332e-01
8.613281250000000000e-01,-1.033501625061035156e-01
8.623046875000000000e-01,-1.037253811955451965e-01
8.632812500000000000e-01,-1.040753871202468872e-01
8.642578125000000000e-01,-1.045085489749908447e-01
8.652343750000000000e-01,-1.048808842897415161e-01
8.662109375000000000e-01,-1.053046286106109619e-01
8.671875000000000000e-01,-1.056680828332901001e-01
8.681640625000000000e-01,-1.060840040445327759e-01
8.691406250000000000e-01,-1.064793840050697327e-01
8.701171875000000000e-01,-1.068625301122665405e-01
8.710937500000000000e-01,-1.071892082691192627e-01
8.720703125000000000e-01,-1.075750440359115601e-01
8.730468750000000000e-01,-1.079283207654953003e-01
8.740234375000000000e-01,-1.082650274038314819e-01
8.750000000000000000e-01,-1.085457503795623779e-01
8.759765625000000000e-01,-1.089033260941505432e-01
8.769531250000000000e-01,-1.093316152691841125e-01
8.779296875000000000e-01,-1.096523925662040710e-01
8.789062500000000000e-01,-1.099852547049522400e-01
8.798828125000000000e-01,-1.103810295462608337e-01
8.808593750000000000e-01,-1.107273325324058533e-01
8.818359375000000000e-01,-1.110743433237075806e-01
8.828125000000000000e-01,-1.114285737276077271e-01
8.837890625000000000e-01,-1.118377223610877991e-01
8.847656250000000000e-01,-1.122202798724174500e-01
8.857421875000000000e-01,-1.125704348087310791e-01
8.867187500000000000e-01,-1.129113361239433289e-01
8.876953125000000000e-01,-1.132783144712448120e-01
8.886718750000000000e-01,-1.136087700724601746e-01
8.896484375000000000e-01,-1.140145808458328247e-01
8.906250000000000000e-01,-1.143862456083297729e-01
8.916015625000000000e-01,-1.147573590278625488e-01
8.925781250000000000e-01,-1.151286587119102478e-01
8.935546875000000000e-01,-1.154818013310432434e-01
8.945312500000000000e-01,-1.158569529652595520e-01
8.955078125000000000e-01,-1.162067353725433350e-01
8.964843750000000000e-01,-1.166005358099937439e-01
8.974609375000000000e-01,-1.169633939862251282e-01
8.984375000000000000e-01,-1.172775775194168091e-01
8.994140625000000000e-01,-1.176293268799781799e-01
9.003906250000000000e-01,-1.180079653859138489e-01
9.013671875000000000e-01,-1.183473542332649231e-01
9.023437500000000000e-01,-1.187460198998451233e-01
9.033203125000000000e-01,-1.190352514386177063e-01
9.042968750000000000e-01,-1.193937286734580994e-01
9.052734375000000000e-01,-1.197347491979598999e-01
9.062500000000000000e-01,-1.201314330101013184e-01
9.072265028953552246e-01,-1.205232217907905579e-01
9.082031250000000000e-01,-1.208531782031059265e-01
9.091796875000000000e-01,-1.212011277675628662e-01
9.101562500000000000e-01,-1.215641275048255920e-01
9.111328125000000000e-01,-1.219448149204254150e-01
9.121093750000000000e-01,-1.223627626895904541e-01
9.130859375000000000e-01,-1.227347999811172485e-01
9.140625000000000000e-01,-1.230979040265083313e-01
9.150390625000000000e-01,-1.234964653849601746e-01
9.160156250000000000e-01,-1.238412261009216309e-01
9.169921875000000000e-01,-1.242161020636558533e-01
9.179687500000000000e-01,-1.246148198843002319e-01
9.189453125000000000e-01,-1.249814704060554504e-01
9.199218750000000000e-01,-1.253809332847595215e-01
9.208984375000000000e-01,-1.257522553205490112e-01
9.218750000000000000e-01,-1.261441707611083984e-01
9.228515625000000000e-01,-1.264930814504623413e-01
9.238281250000000000e-01,-1.268141418695449829e-01
9.248046875000000000e-01,-1.271655857563018799e-01
9.257812500000000000e-01,-1.274933069944381714e-01
9.267578125000000000e-01,-1.277656257152557373e-01
9.277343750000000000e-01,-1.281757950782775879e-01
9.287109375000000000e-01,-1.284860223531723022e-01
9.296875000000000000e-01,-1.288194507360458374e-01
9.306640625000000000e-01,-1.292023360729217529e-01
9.316406250000000000e-01,-1.295476406812667847e-01
9.326171875000000000e-01,-1.299138665199279785e-01
9.335937500000000000e-01,-1.303076595067977905e-01
9.345703125000000000e-01,-1.306873261928558350e-01
9.355468750000000000e-01,-1.310684084892272949e-01
9.365234375000000000e-01,-1.314310282468795776e-01
9.375000000000000000e-01,-1.317887902259826660e-01
9.384765625000000000e-01,-1.321966797113418579e-01
9.394531250000000000e-01,-1.325307488441467285e-01
9.404296875000000000e-01,-1.328506767749786377e-01
9.414062500000000000e-01,-1.331866681575775146e-01
9.423828125000000000e-01,-1.334981024265289307e-01
9.433593750000000000e-01,-1.338029205799102783e-01
9.443359375000000000e-01,-1.341756582260131836e-01
9.453125000000000000e-01,-1.345627009868621826e-01
9.462890625000000000e-01,-1.349405199289321899e-01
9.472656250000000000e-01,-1.353358477354049683e-01
9.482421875000000000e-01,-1.356911063194274902e-01
9.492187500000000000e-01,-1.360316127538681030e-01
9.501953125000000000e-01,-1.364308893680572510e-01
9.511718750000000000e-01,-1.367862969636917114e-01
9.521484375000000000e-01,-1.371289938688278198e-01
9.531250000000000000e-01,-1.374629437923431396e-01
9.541015625000000000e-01,-1.377995908260345459e-01
9.550781250000000000e-01,-1.381269693374633789e-01
9.560546875000000000e-01,-1.384367346763610840e-01
9.570312500000000000e-01,-1.387207210063934326e-01
9.580078125000000000e-01,-1.390581727027893066e-01
9.589843750000000000e-01,-1.393921077251434326e-01
9.599609375000000000e-01,-1.397744715213775635e-01
9.609375000000000000e-01,-1.401446312665939331e-01
9.619140625000000000e-01,-1.404443383216857910e-01
9.628906250000000000e-01,-1.407887637615203857e-01
9.638671875000000000e-01,-1.410969495773315430e-01
9.648437500000000000e-01,-1.414422392845153809e-01
9.658203125000000000e-01,-1.417898237705230713e-01
9.667968750000000000e-01,-1.421321630477905273e-01
9.677734375000000000e-01,-1.424663662910461426e-01
9.687500000000000000e-01,-1.428455263376235962e-01
9.697265625000000000e-01,-1.431740522384643555e-01
9.707031250000000000e-01,-1.435078233480453491e-01
9.716796875000000000e-01,-1.438333690166473389e-01
9.726562500000000000e-01,-1.441493183374404907e-01
9.736328125000000000e-01,-1.444701105356216431e-01
9.746093750000000000e-01,-1.448029875755310059e-01
9.755859375000000000e-01,-1.451572179794311523e-01
9.765625000000000000e-01,-1.455332636833190918e-01
9.775390625000000000e-01,-1.458293050527572632e-01
9.785156250000000000e-01,-1.461215615272521973e-01
9.794921875000000000e-01,-1.464932411909103394e-01
9.804687500000000000e-01,-1.468487977981567383e-01
9.814453125000000000e-01,-1.471388190984725952e-01
9.824218750000000000e-01,-1.475235223770141602e-01
9.833984375000000000e-01,-1.478873640298843384e-01
9.843750000000000000e-01,-1.482565551996231079e-01
9.853515625000000000e-01,-1.485505849123001099e-01
9.863281250000000000e-01,-1.488944739103317261e-01
9.873046875000000000e-01,-1.492596864700317383e-01
9.882812500000000000e-01,-1.496295034885406494e-01
9.892578125000000000e-01,-1.499730348587036133e-01
9.902343750000000000e-01,-1.503714919090270996e-01
9.912109375000000000e-01,-1.507079601287841797e-01
9.921875000000000000e-01,-1.510034203529357910e-01
9.931640625000000000e-01,-1.513825953006744385e-01
9.941406250000000000e-01,-1.516743153333663940e-01
9.951171875000000000e-01,-1.520058214664459229e-01
9.960937500000000000e-01,-1.523695141077041626e-01
9.970703125000000000e-01,-1.526703387498855591e-01
9.980468750000000000e-01,-1.529759615659713745e-01
9.990234375000000000e-01,-1.533057987689971924e-01
1.000000000000000000e+00,-1.536091268062591553e-01


==> numerics/SSM_EKF1/EKF1_SSM_FHN_incorrect_mean_first.csv <==
t,mean
0.000000000000000000e+00,0.000000000000000000e+00
9.765625000000000000e-04,-3.512331829824688612e-07
1.953125000000000000e-03,-1.361954332423920278e-06
2.929687500000000000e-03,-3.102456275883014314e-06
3.906250000000000000e-03,-5.714866802009055391e-06
4.882812500000000000e-03,-9.117126865021418780e-06
5.859375000000000000e-03,-1.311764481215504929e-05
6.835937500000000000e-03,-1.780887760105542839e-05
7.812500000000000000e-03,-2.317288272024597973e-05
8.789062500000000000e-03,-2.936043165391311049e-05
9.765625000000000000e-03,-3.631589424912817776e-05
1.074218750000000000e-02,-4.393202107166871428e-05
1.171875000000000000e-02,-5.215509736444801092e-05
1.269531250000000000e-02,-6.109083187766373158e-05
1.367187500000000000e-02,-7.062153599690645933e-05
1.464843750000000000e-02,-8.077320671873167157e-05
1.562500000000000000e-02,-9.178916661767289042e-05
1.660156250000000000e-02,-1.034672313835471869e-04
1.757812500000000000e-02,-1.158035374828614295e-04
1.855468750000000000e-02,-1.287649065488949418e-04
1.953125000000000000e-02,-1.424995716661214828e-04
2.050781250000000000e-02,-1.570064923726022243e-04
2.148437500000000000e-02,-1.722207525745034218e-04
2.246093750000000000e-02,-1.882282376755028963e-04
2.343750000000000000e-02,-2.049283939413726330e-04
2.441406250000000000e-02,-2.223365008831024170e-04
2.539062500000000000e-02,-2.404531551292166114e-04
2.636718750000000000e-02,-2.594132674857974052e-04
2.734375000000000000e-02,-2.792084997054189444e-04
2.832031250000000000e-02,-2.997749543283134699e-04
2.929687500000000000e-02,-3.212044830434024334e-04
3.027343750000000000e-02,-3.433381207287311554e-04
3.125000000000000000e-02,-3.662351227831095457e-04
3.222656250000000000e-02,-3.898847498930990696e-04
3.320312500000000000e-02,-4.142437246628105640e-04
3.417968377470970154e-02,-4.394108545966446400e-04
3.515625000000000000e-02,-4.653976648114621639e-04
3.613281250000000000e-02,-4.920124774798750877e-04
3.710937500000000000e-02,-5.193454562686383724e-04
3.808593750000000000e-02,-5.474174395203590393e-04
3.906250000000000000e-02,-5.762006621807813644e-04
4.003906250000000000e-02,-6.057906430214643478e-04
4.101562500000000000e-02,-6.361298728734254837e-04
4.199218377470970154e-02,-6.670823786407709122e-04
4.296875000000000000e-02,-6.988401873968541622e-04
4.394531250000000000e-02,-7.314341492019593716e-04
4.492187500000000000e-02,-7.647859165444970131e-04
4.589843750000000000e-02,-7.988486904650926590e-04
4.687500000000000000e-02,-8.337142644450068474e-04
4.785156250000000000e-02,-8.694939897395670414e-04
4.882812500000000000e-02,-9.061409509740769863e-04
4.980468377470970154e-02,-9.435935644432902336e-04
5.078125000000000000e-02,-9.817937389016151428e-04
5.175781250000000000e-02,-1.020719297230243683e-03
5.273437500000000000e-02,-1.060375361703336239e-03
5.371093750000000000e-02,-1.100718509405851364e-03
5.468750000000000000e-02,-1.141809625551104546e-03
5.566406250000000000e-02,-1.183740678243339062e-03
5.664062500000000000e-02,-1.226545078679919243e-03
5.761718377470970154e-02,-1.270100707188248634e-03
5.859375000000000000e-02,-1.314406283199787140e-03
5.957031250000000000e-02,-1.359565882012248039e-03
6.054687500000000000e-02,-1.405462739057838917e-03
6.152343750000000000e-02,-1.451967167668044567e-03
6.250000000000000000e-02,-1.499228877946734428e-03
6.347656250000000000e-02,-1.547362888231873512e-03
6.445312500000000000e-02,-1.596237183548510075e-03
6.542968750000000000e-02,-1.645896700210869312e-03
6.640625000000000000e-02,-1.696289167739450932e-03
6.738280504941940308e-02,-1.747429254464805126e-03
6.835937500000000000e-02,-1.799398567527532578e-03
6.933593750000000000e-02,-1.852181972935795784e-03
7.031250000000000000e-02,-1.905862940475344658e-03
7.128906250000000000e-02,-1.960353460162878036e-03
7.226562500000000000e-02,-2.015711972489953041e-03
7.324218750000000000e-02,-2.071939874440431595e-03
7.421875000000000000e-02,-2.129022730514407158e-03
7.519531250000000000e-02,-2.186786849051713943e-03
7.617187500000000000e-02,-2.245492069050669670e-03
7.714843750000000000e-02,-2.304971218109130859e-03
7.812500000000000000e-02,-2.365182852372527122e-03
7.910156250000000000e-02,-2.426266670227050781e-03
8.007812500000000000e-02,-2.488067140802741051e-03
8.105468750000000000e-02,-2.550498815253376961e-03
8.203125000000000000e-02,-2.613672753795981407e-03
8.300780504941940308e-02,-2.677754731848835945e-03
8.398437500000000000e-02,-2.742646029219031334e-03
8.496093750000000000e-02,-2.808402292430400848e-03
8.593750000000000000e-02,-2.874990459531545639e-03
8.691406250000000000e-02,-2.942233812063932419e-03
8.789062500000000000e-02,-3.010283457115292549e-03
8.886718750000000000e-02,-3.079104470089077950e-03
8.984375000000000000e-02,-3.148719668388366699e-03
9.082031250000000000e-02,-3.219251986593008041e-03
9.179687500000000000e-02,-3.290632274001836777e-03
9.277343750000000000e-02,-3.362741554155945778e-03
9.375000000000000000e-02,-3.435588907450437546e-03
9.472656250000000000e-02,-3.509139642119407654e-03
9.570312500000000000e-02,-3.583474550396203995e-03
9.667968750000000000e-02,-3.658612025901675224e-03
9.765625000000000000e-02,-3.734470112249255180e-03
9.863280504941940308e-02,-3.811189439147710800e-03
9.960937500000000000e-02,-3.888702485710382462e-03
1.005859375000000000e-01,-3.967080730944871902e-03
1.015625000000000000e-01,-4.046231508255004883e-03
1.025390625000000000e-01,-4.126259125769138336e-03
1.035156250000000000e-01,-4.207144491374492645e-03
1.044921875000000000e-01,-4.288870375603437424e-03
1.054687500000000000e-01,-4.371492657810449600e-03
1.064453125000000000e-01,-4.454977344721555710e-03
1.074218750000000000e-01,-4.539276938885450363e-03
1.083984375000000000e-01,-4.624417051672935486e-03
1.093750000000000000e-01,-4.710343200713396072e-03
1.103515625000000000e-01,-4.797195084393024445e-03
1.113281250000000000e-01,-4.884916357696056366e-03
1.123046875000000000e-01,-4.973471630364656448e-03
1.132812500000000000e-01,-5.062747281044721603e-03
1.142578050494194031e-01,-5.152693949639797211e-03
1.152343750000000000e-01,-5.243509542196989059e-03
1.162109375000000000e-01,-5.335149355232715607e-03
1.171875000000000000e-01,-5.427564494311809540e-03
1.181640625000000000e-01,-5.520723294466733932e-03
1.191406250000000000e-01,-5.614697001874446869e-03
1.201171875000000000e-01,-5.709516350179910660e-03
1.210937500000000000e-01,-5.805084016174077988e-03
1.220703125000000000e-01,-5.901515483856201172e-03
1.230468750000000000e-01,-5.998784210532903671e-03
1.240234375000000000e-01,-6.096829660236835480e-03
1.250000000000000000e-01,-6.195732392370700836e-03
1.259765625000000000e-01,-6.295386701822280884e-03
1.269531250000000000e-01,-6.395868957042694092e-03
1.279296875000000000e-01,-6.497286260128021240e-03
1.289062500000000000e-01,-6.599558517336845398e-03
1.298828125000000000e-01,-6.702818442136049271e-03
1.308593750000000000e-01,-6.806858349591493607e-03
1.318359375000000000e-01,-6.911719683557748795e-03
1.328125000000000000e-01,-7.017403841018676758e-03
1.337890475988388062e-01,-7.124021649360656738e-03
1.347656250000000000e-01,-7.231423165649175644e-03
1.357421875000000000e-01,-7.339723408222198486e-03
1.367187500000000000e-01,-7.448851596564054489e-03
1.376953125000000000e-01,-7.558686193078756332e-03
1.386718750000000000e-01,-7.669484708458185196e-03
1.396484375000000000e-01,-7.781144697219133377e-03
1.406250000000000000e-01,-7.893529720604419708e-03
1.416015625000000000e-01,-8.006763644516468048e-03
1.425781250000000000e-01,-8.120902813971042633e-03
1.435546875000000000e-01,-8.235937915742397308e-03
1.445312500000000000e-01,-8.351894095540046692e-03
1.455078125000000000e-01,-8.468718267977237701e-03
1.464843750000000000e-01,-8.586403913795948029e-03
1.474609375000000000e-01,-8.705032989382743835e-03
1.484375000000000000e-01,-8.824579417705535889e-03
1.494140625000000000e-01,-8.944978006184101105e-03
1.503906250000000000e-01,-9.066171944141387939e-03
1.513671875000000000e-01,-9.188232012093067169e-03
1.523437500000000000e-01,-9.311120025813579559e-03
1.533203125000000000e-01,-9.434900246560573578e-03
1.542968750000000000e-01,-9.559461846947669983e-03
1.552734375000000000e-01,-9.684854187071323395e-03
1.562500000000000000e-01,-9.811175055801868439e-03
1.572265625000000000e-01,-9.938436560332775116e-03
1.582031250000000000e-01,-1.006675045937299728e-02
1.591796875000000000e-01,-1.019597426056861877e-02
1.601562500000000000e-01,-1.032602135092020035e-02
1.611328125000000000e-01,-1.045700442045927048e-02
1.621093750000000000e-01,-1.058885548263788223e-02
1.630859375000000000e-01,-1.072155963629484177e-02
1.640625000000000000e-01,-1.085513364523649216e-02
1.650390475988388062e-01,-1.098959241062402725e-02
1.660156250000000000e-01,-1.112491823732852936e-02
1.669921875000000000e-01,-1.126109715551137924e-02
1.679687500000000000e-01,-1.139820739626884460e-02
1.689453125000000000e-01,-1.153621915727853775e-02
1.699218750000000000e-01,-1.167504861950874329e-02
1.708984375000000000e-01,-1.181476749479770660e-02
1.718750000000000000e-01,-1.195531431585550308e-02
1.728515625000000000e-01,-1.209665369242429733e-02
1.738281250000000000e-01,-1.223879959434270859e-02
1.748046875000000000e-01,-1.238188054412603378e-02
1.757812500000000000e-01,-1.252585183829069138e-02
1.767578125000000000e-01,-1.267074700444936752e-02
1.777343750000000000e-01,-1.281654462218284607e-02
1.787109375000000000e-01,-1.296309754252433777e-02
1.796875000000000000e-01,-1.311047840863466263e-02
1.806640625000000000e-01,-1.325875986367464066e-02
1.816406250000000000e-01,-1.340789254754781723e-02
1.826171875000000000e-01,-1.355798542499542236e-02
1.835937500000000000e-01,-1.370902266353368759e-02
1.845703125000000000e-01,-1.386084966361522675e-02
1.855468750000000000e-01,-1.401352044194936752e-02
1.865234375000000000e-01,-1.416698936372995377e-02
1.875000000000000000e-01,-1.432137284427881241e-02
1.884765625000000000e-01,-1.447662431746721268e-02
1.894531250000000000e-01,-1.463267300277948380e-02
1.904296875000000000e-01,-1.478968933224678040e-02
1.914062500000000000e-01,-1.494754198938608170e-02
1.923828125000000000e-01,-1.510627567768096924e-02
1.933593750000000000e-01,-1.526581868529319763e-02
1.943359375000000000e-01,-1.542617846280336380e-02
1.953125000000000000e-01,-1.558744348585605621e-02
1.962890475988388062e-01,-1.574966683983802795e-02
1.972656250000000000e-01,-1.591289229691028595e-02
1.982421875000000000e-01,-1.607703976333141327e-02
1.992187500000000000e-01,-1.624215580523014069e-02
2.001953125000000000e-01,-1.640816777944564819e-02
2.011718750000000000e-01,-1.657510362565517426e-02
2.021484375000000000e-01,-1.674287952482700348e-02
2.031250000000000000e-01,-1.691153831779956818e-02
2.041015625000000000e-01,-1.708112657070159912e-02
2.050781250000000000e-01,-1.725177280604839325e-02
2.060546875000000000e-01,-1.742341741919517517e-02
2.070312500000000000e-01,-1.759590208530426025e-02
2.080078125000000000e-01,-1.776928268373012543e-02
2.089843750000000000e-01,-1.794358715415000916e-02
2.099609375000000000e-01,-1.811881549656391144e-02
2.109375000000000000e-01,-1.829477585852146149e-02
2.119140625000000000e-01,-1.847170293331146240e-02
2.128906250000000000e-01,-1.864960230886936188e-02
2.138671875000000000e-01,-1.882830448448657990e-02
2.148437500000000000e-01,-1.900791749358177185e-02
2.158203125000000000e-01,-1.918826811015605927e-02
2.167968750000000000e-01,-1.936938427388668060e-02
2.177734375000000000e-01,-1.955142244696617126e-02
2.187500000000000000e-01,-1.973432488739490509e-02
2.197265625000000000e-01,-1.991811022162437439e-02
2.207031250000000000e-01,-2.010293491184711456e-02
2.216796875000000000e-01,-2.028864249587059021e-02
2.226562500000000000e-01,-2.047519385814666748e-02
2.236328125000000000e-01,-2.066268213093280792e-02
2.246093750000000000e-01,-2.085109241306781769e-02
2.255859375000000000e-01,-2.104038931429386139e-02
2.265625000000000000e-01,-2.123069763183593750e-02
2.275390475988388062e-01,-2.142180129885673523e-02
2.285156250000000000e-01,-2.161377109587192535e-02
2.294921875000000000e-01,-2.180672064423561096e-02
2.304687500000000000e-01,-2.200067043304443359e-02
2.314453125000000000e-01,-2.219560928642749786e-02
2.324218750000000000e-01,-2.239140868186950684e-02
2.333984375000000000e-01,-2.258811704814434052e-02
2.343750000000000000e-01,-2.278572693467140198e-02
2.353515625000000000e-01,-2.298423275351524353e-02
2.363281250000000000e-01,-2.318364195525646210e-02
2.373046875000000000e-01,-2.338387072086334229e-02
2.382812500000000000e-01,-2.358504012227058411e-02
2.392578125000000000e-01,-2.378708496689796448e-02
2.402343750000000000e-01,-2.399011142551898956e-02
2.412109375000000000e-01,-2.419403009116649628e-02
2.421875000000000000e-01,-2.439890056848526001e-02
2.431640625000000000e-01,-2.460476756095886230e-02
2.441406250000000000e-01,-2.481167018413543701e-02
2.451171875000000000e-01,-2.501962333917617798e-02
2.460937500000000000e-01,-2.522853761911392212e-02
2.470703125000000000e-01,-2.543842419981956482e-02
2.480468750000000000e-01,-2.564915642142295837e-02
2.490234375000000000e-01,-2.586081065237522125e-02
2.500000000000000000e-01,-2.607335336506366730e-02
2.509765625000000000e-01,-2.628685161471366882e-02
2.519531250000000000e-01,-2.650125883519649506e-02
2.529296875000000000e-01,-2.671659924089908600e-02
2.539062500000000000e-01,-2.693295851349830627e-02
2.548828125000000000e-01,-2.715031243860721588e-02
2.558593750000000000e-01,-2.736859023571014404e-02
2.568359375000000000e-01,-2.758771739900112152e-02
2.578125000000000000e-01,-2.780777961015701294e-02
2.587890625000000000e-01,-2.802882902324199677e-02
2.597656250000000000e-01,-2.825081534683704376e-02
2.607421875000000000e-01,-2.847364172339439392e-02
2.617187500000000000e-01,-2.869732119143009186e-02
2.626953125000000000e-01,-2.892186678946018219e-02
2.636718750000000000e-01,-2.914743125438690186e-02
2.646484375000000000e-01,-2.937398850917816162e-02
2.656250000000000000e-01,-2.960150316357612610e-02
2.666015326976776123e-01,-2.982995472848415375e-02
2.675781250000000000e-01,-3.005925752222537994e-02
2.685546875000000000e-01,-3.028933517634868622e-02
2.695312500000000000e-01,-3.052045591175556183e-02
2.705078125000000000e-01,-3.075248748064041138e-02
2.714843750000000000e-01,-3.098547086119651794e-02
2.724609375000000000e-01,-3.121941722929477692e-02
2.734375000000000000e-01,-3.145430982112884521e-02
2.744140625000000000e-01,-3.169014677405357361e-02
2.753906250000000000e-01,-3.192691877484321594e-02
2.763671875000000000e-01,-3.216455131769180298e-02
2.773437500000000000e-01,-3.240300714969635010e-02
2.783203125000000000e-01,-3.264231979846954346e-02
2.792968750000000000e-01,-3.288260102272033691e-02
2.802734375000000000e-01,-3.312379866838455200e-02
2.812500000000000000e-01,-3.336604684591293335e-02
2.822265625000000000e-01,-3.360921889543533325e-02
2.832031250000000000e-01,-3.385334461927413940e-02
2.841796875000000000e-01,-3.409828618168830872e-02
2.851562500000000000e-01,-3.434409946203231812e-02
2.861328125000000000e-01,-3.459081798791885376e-02
2.871093750000000000e-01,-3.483847156167030334e-02
2.880859375000000000e-01,-3.508691489696502686e-02
2.890625000000000000e-01,-3.533623367547988892e-02
2.900390625000000000e-01,-3.558638691902160645e-02
2.910156250000000000e-01,-3.583747893571853638e-02
2.919921875000000000e-01,-3.608947247266769409e-02
2.929687500000000000e-01,-3.634230792522430420e-02
2.939453125000000000e-01,-3.659604489803314209e-02
2.949218750000000000e-01,-3.685068711638450623e-02
2.958984375000000000e-01,-3.710618242621421814e-02
2.968750000000000000e-01,-3.736268356442451477e-02
2.978515625000000000e-01,-3.762002289295196533e-02
2.988281250000000000e-01,-3.787835687398910522e-02
2.998046875000000000e-01,-3.813758119940757751e-02
3.007812500000000000e-01,-3.839769214391708374e-02
3.017578125000000000e-01,-3.865867480635643005e-02
3.027343750000000000e-01,-3.892051428556442261e-02
3.037109375000000000e-01,-3.918334096670150757e-02
3.046875000000000000e-01,-3.944702073931694031e-02
3.056640625000000000e-01,-3.971154615283012390e-02
3.066406250000000000e-01,-3.997699543833732605e-02
3.076171875000000000e-01,-4.024334251880645752e-02
3.085937500000000000e-01,-4.051065444946289062e-02
3.095703125000000000e-01,-4.077884554862976074e-02
3.105468750000000000e-01,-4.104808345437049866e-02
3.115234375000000000e-01,-4.131819307804107666e-02
3.125000000000000000e-01,-4.158923402428627014e-02
3.134765625000000000e-01,-4.186109453439712524e-02
3.144531250000000000e-01,-4.213382676243782043e-02
3.154296875000000000e-01,-4.240749403834342957e-02
3.164062500000000000e-01,-4.268215224146842957e-02
3.173828125000000000e-01,-4.295778647065162659e-02
3.183593750000000000e-01,-4.323438927531242371e-02
3.193359375000000000e-01,-4.351200163364410400e-02
3.203125000000000000e-01,-4.379057511687278748e-02
3.212890625000000000e-01,-4.407018423080444336e-02
3.222656250000000000e-01,-4.435076937079429626e-02
3.232421875000000000e-01,-4.463240131735801697e-02
3.242187500000000000e-01,-4.491499438881874084e-02
3.251953125000000000e-01,-4.519848152995109558e-02
3.261718750000000000e-01,-4.548299312591552734e-02
3.271484375000000000e-01,-4.576852917671203613e-02
3.281250000000000000e-01,-4.605517908930778503e-02
3.291015326976776123e-01,-4.634281247854232788e-02
3.300781250000000000e-01,-4.663125425577163696e-02
3.310546875000000000e-01,-4.692065343260765076e-02
3.320312500000000000e-01,-4.721103236079216003e-02
3.330078125000000000e-01,-4.750225320458412170e-02
3.339843750000000000e-01,-4.779431596398353577e-02
3.349609375000000000e-01,-4.808735847473144531e-02
3.359375000000000000e-01,-4.838135465979576111e-02
3.369140625000000000e-01,-4.867630079388618469e-02
3.378906250000000000e-01,-4.897222667932510376e-02
3.388671875000000000e-01,-4.926912114024162292e-02
3.398437500000000000e-01,-4.956694319844245911e-02
3.408203125000000000e-01,-4.986580833792686462e-02
3.417968750000000000e-01,-5.016569793224334717e-02
3.427734375000000000e-01,-5.046668648719787598e-02
3.437500000000000000e-01,-5.076856166124343872e-02
3.447265625000000000e-01,-5.107145011425018311e-02
3.457031250000000000e-01,-5.137535184621810913e-02
3.466796875000000000e-01,-5.168018117547035217e-02
3.476562500000000000e-01,-5.198597908020019531e-02
3.486328125000000000e-01,-5.229278281331062317e-02
3.496093750000000000e-01,-5.260045453906059265e-02
3.505859375000000000e-01,-5.290905758738517761e-02
3.515625000000000000e-01,-5.321859195828437805e-02
3.525390625000000000e-01,-5.352904647588729858e-02
3.535156250000000000e-01,-5.384044721722602844e-02
3.544921875000000000e-01,-5.415276810526847839e-02
3.554687500000000000e-01,-5.446606874465942383e-02
3.564453125000000000e-01,-5.478034168481826782e-02
3.574218750000000000e-01,-5.509563907980918884e-02
3.583984375000000000e-01,-5.541205778717994690e-02
3.593750000000000000e-01,-5.572941154241561890e-02
3.603515625000000000e-01,-5.604767054319381714e-02
3.613281250000000000e-01,-5.636687949299812317e-02
3.623046875000000000e-01,-5.668691918253898621e-02
3.632812500000000000e-01,-5.700792744755744934e-02
3.642578125000000000e-01,-5.732991918921470642e-02
3.652343750000000000e-01,-5.765299499034881592e-02
3.662109375000000000e-01,-5.797693133354187012e-02
3.671875000000000000e-01,-5.830187350511550903e-02
3.681640625000000000e-01,-5.862768739461898804e-02
3.691406250000000000e-01,-5.895439907908439636e-02
3.701171875000000000e-01,-5.928216502070426941e-02
3.710937500000000000e-01,-5.961088091135025024e-02
3.720703125000000000e-01,-5.994070321321487427e-02
3.730468750000000000e-01,-6.027149409055709839e-02
3.740234375000000000e-01,-6.060332059860229492e-02
3.750000000000000000e-01,-6.093623861670494080e-02
3.759765625000000000e-01,-6.127023696899414062e-02
3.769531250000000000e-01,-6.160512939095497131e-02
3.779296875000000000e-01,-6.194081902503967285e-02
3.789062500000000000e-01,-6.227736175060272217e-02
3.798828125000000000e-01,-6.261480599641799927e-02
3.808593750000000000e-01,-6.295308470726013184e-02
3.818359375000000000e-01,-6.329219788312911987e-02
3.828125000000000000e-01,-6.363231688737869263e-02
3.837890625000000000e-01,-6.397341936826705933e-02
3.847656250000000000e-01,-6.431544572114944458e-02
3.857421875000000000e-01,-6.465823203325271606e-02
3.867187500000000000e-01,-6.500202417373657227e-02
3.876953125000000000e-01,-6.534682214260101318e-02
3.886718750000000000e-01,-6.569250673055648804e-02
3.896484375000000000e-01,-6.603916734457015991e-02
3.906250000000000000e-01,-6.638660281896591187e-02
3.916015326976776123e-01,-6.673514842987060547e-02
3.925781250000000000e-01,-6.708458065986633301e-02
3.935546875000000000e-01,-6.743482500314712524e-02
3.945312500000000000e-01,-6.778591871261596680e-02
3.955078125000000000e-01,-6.813804805278778076e-02
3.964843750000000000e-01,-6.849107891321182251e-02
3.974609375000000000e-01,-6.884513795375823975e-02
3.984375000000000000e-01,-6.920025497674942017e-02
3.994140625000000000e-01,-6.955628842115402222e-02
4.003906250000000000e-01,-6.991317123174667358e-02
4.013671875000000000e-01,-7.027106732130050659e-02
4.023437500000000000e-01,-7.062979787588119507e-02
4.033203125000000000e-01,-7.098942995071411133e-02
4.042968750000000000e-01,-7.135006040334701538e-02
4.052734375000000000e-01,-7.171168923377990723e-02
4.062500000000000000e-01,-7.207433134317398071e-02
4.072265625000000000e-01,-7.243801653385162354e-02
4.082031250000000000e-01,-7.280268520116806030e-02
4.091796875000000000e-01,-7.316821068525314331e-02
4.101562500000000000e-01,-7.353466004133224487e-02
4.111328125000000000e-01,-7.390192151069641113e-02
4.121093750000000000e-01,-7.427005469799041748e-02
4.130859375000000000e-01,-7.463909685611724854e-02
4.140625000000000000e-01,-7.500914484262466431e-02
4.150390625000000000e-01,-7.538031786680221558e-02
4.160156250000000000e-01,-7.575254887342453003e-02
4.169921875000000000e-01,-7.612583041191101074e-02
4.179687500000000000e-01,-7.650000602006912231e-02
4.189453125000000000e-01,-7.687516510486602783e-02
4.199218750000000000e-01,-7.725121080875396729e-02
4.208984375000000000e-01,-7.762826979160308838e-02
4.218750000000000000e-01,-7.800631970167160034e-02
4.228515625000000000e-01,-7.838532328605651855e-02
4.238281250000000000e-01,-7.876540720462799072e-02
4.248046875000000000e-01,-7.914645224809646606e-02
4.257812500000000000e-01,-7.952845841646194458e-02
4.267578125000000000e-01,-7.991138100624084473e-02
4.277343750000000000e-01,-8.029521256685256958e-02
4.287109375000000000e-01,-8.068005740642547607e-02
4.296875000000000000e-01,-8.106585592031478882e-02
4.306640625000000000e-01,-8.145256340503692627e-02
4.316406250000000000e-01,-8.184025436639785767e-02
4.326171875000000000e-01,-8.222901076078414917e-02
4.335937500000000000e-01,-8.261872082948684692e-02
4.345703125000000000e-01,-8.300936967134475708e-02
4.355468750000000000e-01,-8.340108394622802734e-02
4.365234375000000000e-01,-8.379380404949188232e-02
4.375000000000000000e-01,-8.418757468461990356e-02
4.384765625000000000e-01,-8.458224684000015259e-02
4.394531250000000000e-01,-8.497788012027740479e-02
4.404296875000000000e-01,-8.537452667951583862e-02
4.414062500000000000e-01,-8.577207475900650024e-02
4.423828125000000000e-01,-8.617059141397476196e-02
4.433593750000000000e-01,-8.656995743513107300e-02
4.443359375000000000e-01,-8.697016537189483643e-02
4.453125000000000000e-01,-8.737128973007202148e-02
4.462890625000000000e-01,-8.777353167533874512e-02
4.472656250000000000e-01,-8.817694336175918579e-02
4.482421875000000000e-01,-8.858133852481842041e-02
4.492187500000000000e-01,-8.898659795522689819e-02
4.501953125000000000e-01,-8.939278870820999146e-02
4.511718750000000000e-01,-8.979985117912292480e-02
4.521484375000000000e-01,-9.020795673131942749e-02
4.531250000000000000e-01,-9.061707556247711182e-02
4.541015326976776123e-01,-9.102716296911239624e-02
4.550781250000000000e-01,-9.143824130296707153e-02
4.560546875000000000e-01,-9.185036271810531616e-02
4.570312500000000000e-01,-9.226338565349578857e-02
4.580078125000000000e-01,-9.267733991146087646e-02
4.589843750000000000e-01,-9.309231489896774292e-02
4.599609375000000000e-01,-9.350832551717758179e-02
4.609375000000000000e-01,-9.392528235912322998e-02
4.619140625000000000e-01,-9.434325248003005981e-02
4.628906250000000000e-01,-9.476205706596374512e-02
4.638671875000000000e-01,-9.518190473318099976e-02
4.648437500000000000e-01,-9.560271352529525757e-02
4.658203125000000000e-01,-9.602452069520950317e-02
4.667968750000000000e-01,-9.644737094640731812e-02
4.677734375000000000e-01,-9.687118977308273315e-02
4.687500000000000000e-01,-9.729598462581634521e-02
4.697265625000000000e-01,-9.772180765867233276e-02
4.707031250000000000e-01,-9.814861416816711426e-02
4.716796875000000000e-01,-9.857640415430068970e-02
4.726562500000000000e-01,-9.900510311126708984e-02
4.736328125000000000e-01,-9.943469613790512085e-02
4.746093750000000000e-01,-9.986530989408493042e-02
4.755859375000000000e-01,-1.002968251705169678e-01
4.765625000000000000e-01,-1.007291451096534729e-01
4.775390625000000000e-01,-1.011623963713645935e-01
4.785156250000000000e-01,-1.015966013073921204e-01
4.794921875000000000e-01,-1.020317450165748596e-01
4.804687500000000000e-01,-1.024678573012351990e-01
4.814453125000000000e-01,-1.029049381613731384e-01
4.824218750000000000e-01,-1.033429428935050964e-01
4.833984375000000000e-01,-1.037818640470504761e-01
4.843750000000000000e-01,-1.042217165231704712e-01
4.853515625000000000e-01,-1.046626120805740356e-01
4.863281250000000000e-01,-1.051044538617134094e-01
4.873046875000000000e-01,-1.055472418665885925e-01
4.882812500000000000e-01,-1.059908866882324219e-01
4.892578125000000000e-01,-1.064352914690971375e-01
4.902343750000000000e-01,-1.068805158138275146e-01
4.912109375000000000e-01,-1.073265597224235535e-01
4.921875000000000000e-01,-1.077735200524330139e-01
4.931640625000000000e-01,-1.082214415073394775e-01
4.941406250000000000e-01,-1.086703389883041382e-01
4.951171875000000000e-01,-1.091200560331344604e-01
4.960937500000000000e-01,-1.095706894993782043e-01
4.970703125000000000e-01,-1.100222840905189514e-01
4.980468750000000000e-01,-1.104747802019119263e-01
4.990234375000000000e-01,-1.109281778335571289e-01
5.000000000000000000e-01,-1.113824397325515747e-01
5.009765625000000000e-01,-1.118375360965728760e-01
5.019531250000000000e-01,-1.122936382889747620e-01
5.029296875000000000e-01,-1.127506718039512634e-01
5.039062500000000000e-01,-1.132084801793098450e-01
5.048828125000000000e-01,-1.136672943830490112e-01
5.058593750000000000e-01,-1.141271442174911499e-01
5.068359375000000000e-01,-1.145878657698631287e-01
5.078125000000000000e-01,-1.150493547320365906e-01
5.087890625000000000e-01,-1.155117526650428772e-01
5.097656250000000000e-01,-1.159751042723655701e-01
5.107421875000000000e-01,-1.164392530918121338e-01
5.117187500000000000e-01,-1.169043257832527161e-01
5.126953125000000000e-01,-1.173702329397201538e-01
5.136718750000000000e-01,-1.178369522094726562e-01
5.146484375000000000e-01,-1.183046177029609680e-01
5.156250000000000000e-01,-1.187730357050895691e-01
5.166015625000000000e-01,-1.192423477768898010e-01
5.175781250000000000e-01,-1.197126954793930054e-01
5.185546875000000000e-01,-1.201840490102767944e-01
5.195312500000000000e-01,-1.206562593579292297e-01
5.205078125000000000e-01,-1.211293637752532959e-01
5.214843750000000000e-01,-1.216034144163131714e-01
5.224609375000000000e-01,-1.220783591270446777e-01
5.234375000000000000e-01,-1.225542128086090088e-01
5.244140625000000000e-01,-1.230310127139091492e-01
5.253906250000000000e-01,-1.235087960958480835e-01
5.263671875000000000e-01,-1.239874511957168579e-01
5.273437500000000000e-01,-1.244670078158378601e-01
5.283203125000000000e-01,-1.249475553631782532e-01
5.292968750000000000e-01,-1.254289597272872925e-01
5.302734375000000000e-01,-1.259112805128097534e-01
5.312500000000000000e-01,-1.263945102691650391e-01
5.322265028953552246e-01,-1.268786638975143433e-01
5.332031250000000000e-01,-1.273636817932128906e-01
5.341796875000000000e-01,-1.278494447469711304e-01
5.351562500000000000e-01,-1.283360272645950317e-01
5.361328125000000000e-01,-1.288234889507293701e-01
5.371093750000000000e-01,-1.293119788169860840e-01
5.380859375000000000e-01,-1.298014372587203979e-01
5.390625000000000000e-01,-1.302919238805770874e-01
5.400390625000000000e-01,-1.307832300662994385e-01
5.410156250000000000e-01,-1.312753260135650635e-01
5.419921875000000000e-01,-1.317681968212127686e-01
5.429687500000000000e-01,-1.322619616985321045e-01
5.439453125000000000e-01,-1.327565908432006836e-01
5.449218750000000000e-01,-1.332521736621856689e-01
5.458984375000000000e-01,-1.337486505508422852e-01
5.468750000000000000e-01,-1.342459768056869507e-01
5.478515625000000000e-01,-1.347441673278808594e-01
5.488281250000000000e-01,-1.352433413267135620e-01
5.498046875000000000e-01,-1.357435584068298340e-01
5.507812500000000000e-01,-1.362446397542953491e-01
5.517578125000000000e-01,-1.367466151714324951e-01
5.527343750000000000e-01,-1.372494250535964966e-01
5.537109375000000000e-01,-1.377531588077545166e-01
5.546875000000000000e-01,-1.382577419281005859e-01
5.556640625000000000e-01,-1.387630552053451538e-01
5.566406250000000000e-01,-1.392692029476165771e-01
5.576171875000000000e-01,-1.397761404514312744e-01
5.585937500000000000e-01,-1.402839571237564087e-01
5.595703125000000000e-01,-1.407925635576248169e-01
5.605468750000000000e-01,-1.413019746541976929e-01
5.615234375000000000e-01,-1.418122053146362305e-01
5.625000000000000000e-01,-1.423232257366180420e-01
5.634765625000000000e-01,-1.428351104259490967e-01
5.644531250000000000e-01,-1.433477550745010376e-01
5.654296875000000000e-01,-1.438612341880798340e-01
5.664062500000000000e-01,-1.443755179643630981e-01
5.673828125000000000e-01,-1.448906362056732178e-01
5.683593750000000000e-01,-1.454067677259445190e-01
5.693359375000000000e-01,-1.459238082170486450e-01
5.703125000000000000e-01,-1.464415639638900757e-01
5.712890625000000000e-01,-1.469603329896926880e-01
5.722656250000000000e-01,-1.474799066781997681e-01
5.732421875000000000e-01,-1.480004042387008667e-01
5.742187500000000000e-01,-1.485216319561004639e-01
5.751953125000000000e-01,-1.490435898303985596e-01
5.761718750000000000e-01,-1.495663225650787354e-01
5.771484375000000000e-01,-1.500898599624633789e-01
5.781250000000000000e-01,-1.506142169237136841e-01
5.791015625000000000e-01,-1.511392891407012939e-01
5.800781250000000000e-01,-1.516651511192321777e-01
5.810546875000000000e-01,-1.521918773651123047e-01
5.820312500000000000e-01,-1.527195125818252563e-01
5.830078125000000000e-01,-1.532478928565979004e-01
5.839843750000000000e-01,-1.537768840789794922e-01
5.849609375000000000e-01,-1.543067395687103271e-01
5.859375000000000000e-01,-1.548374295234680176e-01
5.869140625000000000e-01,-1.553688347339630127e-01
5.878906250000000000e-01,-1.559009402990341187e-01
5.888671875000000000e-01,-1.564336717128753662e-01
5.898437500000000000e-01,-1.569672971963882446e-01
5.908203125000000000e-01,-1.575017124414443970e-01
5.917968750000000000e-01,-1.580369323492050171e-01
5.927734375000000000e-01,-1.585729271173477173e-01
5.937500000000000000e-01,-1.591096222400665283e-01
5.947265625000000000e-01,-1.596470773220062256e-01
5.957031250000000000e-01,-1.601852327585220337e-01
5.966796875000000000e-01,-1.607241183519363403e-01
5.976562500000000000e-01,-1.612637490034103394e-01
5.986328125000000000e-01,-1.618040651082992554e-01
5.996093750000000000e-01,-1.623449623584747314e-01
6.005859375000000000e-01,-1.628866940736770630e-01
6.015625000000000000e-01,-1.634290665388107300e-01
6.025390625000000000e-01,-1.639721244573593140e-01
6.035156250000000000e-01,-1.645159274339675903e-01
6.044921875000000000e-01,-1.650606542825698853e-01
6.054687500000000000e-01,-1.656061708927154541e-01
6.064453125000000000e-01,-1.661521643400192261e-01
6.074218750000000000e-01,-1.666989177465438843e-01
6.083984375000000000e-01,-1.672464758157730103e-01
6.093750000000000000e-01,-1.677948385477066040e-01
6.103515625000000000e-01,-1.683438867330551147e-01
6.113281250000000000e-01,-1.688937097787857056e-01
6.123046875000000000e-01,-1.694441884756088257e-01
6.132812500000000000e-01,-1.699952632188796997e-01
6.142578125000000000e-01,-1.705470085144042969e-01
6.152343750000000000e-01,-1.710992902517318726e-01
6.162109375000000000e-01,-1.716523915529251099e-01
6.171875000000000000e-01,-1.722062975168228149e-01
6.181640625000000000e-01,-1.727610379457473755e-01
6.191406250000000000e-01,-1.733164340257644653e-01
6.201171875000000000e-01,-1.738725006580352783e-01
6.210937500000000000e-01,-1.744293570518493652e-01
6.220703125000000000e-01,-1.749869287014007568e-01
6.230468750000000000e-01,-1.755451560020446777e-01
6.240234375000000000e-01,-1.761040389537811279e-01
6.250000000000000000e-01,-1.766635477542877197e-01
6.259765625000000000e-01,-1.772237867116928101e-01
6.269531250000000000e-01,-1.777848452329635620e-01
6.279296875000000000e-01,-1.783467531204223633e-01
6.289062500000000000e-01,-1.789092719554901123e-01
6.298828125000000000e-01,-1.794725358486175537e-01
6.308593750000000000e-01,-1.800364255905151367e-01
6.318359375000000000e-01,-1.806008368730545044e-01
6.328125000000000000e-01,-1.811659485101699829e-01
6.337890625000000000e-01,-1.817318052053451538e-01
6.347656250000000000e-01,-1.822984665632247925e-01
6.357421875000000000e-01,-1.828656345605850220e-01
6.367187500000000000e-01,-1.834334731101989746e-01
6.376953125000000000e-01,-1.840019524097442627e-01
6.386718750000000000e-01,-1.845710277557373047e-01
6.396484375000000000e-01,-1.851408332586288452e-01
6.406250000000000000e-01,-1.857113838195800781e-01
6.416015625000000000e-01,-1.862825602293014526e-01
6.425781250000000000e-01,-1.868543922901153564e-01
6.435546875000000000e-01,-1.874269545078277588e-01
6.445312500000000000e-01,-1.880001872777938843e-01
6.455078125000000000e-01,-1.885740906000137329e-01
6.464843750000000000e-01,-1.891486793756484985e-01
6.474609375000000000e-01,-1.897238492965698242e-01
6.484375000000000000e-01,-1.902995407581329346e-01
6.494140625000000000e-01,-1.908758580684661865e-01
6.503906250000000000e-01,-1.914527714252471924e-01
6.513671875000000000e-01,-1.920304447412490845e-01
6.523437500000000000e-01,-1.926087439060211182e-01
6.533203125000000000e-01,-1.931877136230468750e-01
6.542968750000000000e-01,-1.937673538923263550e-01
6.552734375000000000e-01,-1.943475902080535889e-01
6.562500000000000000e-01,-1.949284374713897705e-01
6.572265028953552246e-01,-1.955099701881408691e-01
6.582031250000000000e-01,-1.960920691490173340e-01
6.591796875000000000e-01,-1.966747194528579712e-01
6.601562500000000000e-01,-1.972579658031463623e-01
6.611328125000000000e-01,-1.978417187929153442e-01
6.621093750000000000e-01,-1.984259337186813354e-01
6.630859375000000000e-01,-1.990107297897338867e-01
6.640625000000000000e-01,-1.995961815118789673e-01
6.650390625000000000e-01,-2.001822590827941895e-01
6.660156250000000000e-01,-2.007687836885452271e-01
6.669921875000000000e-01,-2.013558298349380493e-01
6.679687500000000000e-01,-2.019434720277786255e-01
6.689453125000000000e-01,-2.025315910577774048e-01
6.699218750000000000e-01,-2.031202614307403564e-01
6.708984375000000000e-01,-2.037094235420227051e-01
6.718750000000000000e-01,-2.042992115020751953e-01
6.728515625000000000e-01,-2.048895806074142456e-01
6.738281250000000000e-01,-2.054806351661682129e-01
6.748046875000000000e-01,-2.060723453760147095e-01
6.757812500000000000e-01,-2.066645920276641846e-01
6.767578125000000000e-01,-2.072573602199554443e-01
6.777343750000000000e-01,-2.078507542610168457e-01
6.787109375000000000e-01,-2.084448784589767456e-01
6.796875000000000000e-01,-2.090395241975784302e-01
6.806640625000000000e-01,-2.096347212791442871e-01
6.816406250000000000e-01,-2.102306038141250610e-01
6.826171875000000000e-01,-2.108269929885864258e-01
6.835937500000000000e-01,-2.114238440990447998e-01
6.845703125000000000e-01,-2.120211869478225708e-01
6.855468750000000000e-01,-2.126190364360809326e-01
6.865234375000000000e-01,-2.132175117731094360e-01
6.875000000000000000e-01,-2.138165533542633057e-01
6.884765625000000000e-01,-2.144161313772201538e-01
6.894531250000000000e-01,-2.150161862373352051e-01
6.904296875000000000e-01,-2.156167328357696533e-01
6.914062500000000000e-01,-2.162177413702011108e-01
6.923828125000000000e-01,-2.168192714452743530e-01
6.933593750000000000e-01,-2.174213379621505737e-01
6.943359375000000000e-01,-2.180238366127014160e-01
6.953125000000000000e-01,-2.186269015073776245e-01
6.962890625000000000e-01,-2.192305773496627808e-01
6.972656250000000000e-01,-2.198345512151718140e-01
6.982421875000000000e-01,-2.204389721155166626e-01
6.992187500000000000e-01,-2.210439592599868774e-01
7.001953125000000000e-01,-2.216494232416152954e-01
7.011718750000000000e-01,-2.222553789615631104e-01
7.021484375000000000e-01,-2.228619605302810669e-01
7.031250000000000000e-01,-2.234690785408020020e-01
7.041015625000000000e-01,-2.240766733884811401e-01
7.050781250000000000e-01,-2.246846258640289307e-01
7.060546875000000000e-01,-2.252930849790573120e-01
7.070312500000000000e-01,-2.259018570184707642e-01
7.080078125000000000e-01,-2.265110462903976440e-01
7.089843750000000000e-01,-2.271206825971603394e-01
7.099609375000000000e-01,-2.277307808399200439e-01
7.109375000000000000e-01,-2.283413261175155640e-01
7.119140625000000000e-01,-2.289523035287857056e-01
7.128906250000000000e-01,-2.295636683702468872e-01
7.138671875000000000e-01,-2.301756143569946289e-01
7.148437500000000000e-01,-2.307879477739334106e-01
7.158203125000000000e-01,-2.314005941152572632e-01
7.167968750000000000e-01,-2.320135682821273804e-01
7.177734375000000000e-01,-2.326270639896392822e-01
7.187500000000000000e-01,-2.332410067319869995e-01
7.197265625000000000e-01,-2.338552922010421753e-01
7.207031250000000000e-01,-2.344699949026107788e-01
7.216796875000000000e-01,-2.350851297378540039e-01
7.226562500000000000e-01,-2.357006967067718506e-01
7.236328125000000000e-01,-2.363167703151702881e-01
7.246093750000000000e-01,-2.369333356618881226e-01
7.255859375000000000e-01,-2.375503480434417725e-01
7.265625000000000000e-01,-2.381677478551864624e-01
7.275390625000000000e-01,-2.387856245040893555e-01
7.285156250000000000e-01,-2.394038587808609009e-01
7.294921875000000000e-01,-2.400224208831787109e-01
7.304687500000000000e-01,-2.406413257122039795e-01
7.314453125000000000e-01,-2.412605732679367065e-01
7.324218750000000000e-01,-2.418803125619888306e-01
7.333984375000000000e-01,-2.425004988908767700e-01
7.343750000000000000e-01,-2.431210428476333618e-01
7.353515625000000000e-01,-2.437418550252914429e-01
7.363281250000000000e-01,-2.443631589412689209e-01
7.373046875000000000e-01,-2.449848949909210205e-01
7.382812500000000000e-01,-2.456070482730865479e-01
7.392578125000000000e-01,-2.462295293807983398e-01
7.402343750000000000e-01,-2.468523830175399780e-01
7.412109375000000000e-01,-2.474756240844726562e-01
7.421875000000000000e-01,-2.480992078781127930e-01
7.431640625000000000e-01,-2.487231343984603882e-01
7.441406250000000000e-01,-2.493473887443542480e-01
7.451171875000000000e-01,-2.499720603227615356e-01
7.460937500000000000e-01,-2.505970299243927002e-01
7.470703125000000000e-01,-2.512224018573760986e-01
7.480468750000000000e-01,-2.518482506275177002e-01
7.490234375000000000e-01,-2.524744868278503418e-01
7.500000000000000000e-01,-2.531009614467620850e-01
7.509765625000000000e-01,-2.537278831005096436e-01
7.519531250000000000e-01,-2.543551623821258545e-01
7.529296875000000000e-01,-2.549827992916107178e-01
7.539062500000000000e-01,-2.556105852127075195e-01
7.548828125000000000e-01,-2.562387287616729736e-01
7.558593750000000000e-01,-2.568671703338623047e-01
7.568359375000000000e-01,-2.574959695339202881e-01
7.578125000000000000e-01,-2.581250369548797607e-01
7.587890625000000000e-01,-2.587544322013854980e-01
7.597656250000000000e-01,-2.593840956687927246e-01
7.607421875000000000e-01,-2.600139677524566650e-01
7.617187500000000000e-01,-2.606441080570220947e-01
7.626953125000000000e-01,-2.612745165824890137e-01
7.636718750000000000e-01,-2.619052231311798096e-01
7.646484375000000000e-01,-2.625361979007720947e-01
7.656250000000000000e-01,-2.631674110889434814e-01
7.666015625000000000e-01,-2.637989819049835205e-01
7.675781250000000000e-01,-2.644308805465698242e-01
7.685546875000000000e-01,-2.650631666183471680e-01
7.695312500000000000e-01,-2.656956911087036133e-01
7.705078125000000000e-01,-2.663283944129943848e-01
7.714843750000000000e-01,-2.669614255428314209e-01
7.724609375000000000e-01,-2.675949037075042725e-01
7.734375000000000000e-01,-2.682287395000457764e-01
7.744140625000000000e-01,-2.688628435134887695e-01
7.753906250000000000e-01,-2.694972455501556396e-01
7.763671875000000000e-01,-2.701320052146911621e-01
7.773437500000000000e-01,-2.707669138908386230e-01
7.783203125000000000e-01,-2.714021205902099609e-01
7.792968750000000000e-01,-2.720375955104827881e-01
7.802734375000000000e-01,-2.726733982563018799e-01
7.812500000000000000e-01,-2.733093798160552979e-01
7.822265028953552246e-01,-2.739455699920654297e-01
7.832031250000000000e-01,-2.745819687843322754e-01
7.841796875000000000e-01,-2.752186059951782227e-01
7.851562500000000000e-01,-2.758553922176361084e-01
7.861328125000000000e-01,-2.764924466609954834e-01
7.871093750000000000e-01,-2.771298289299011230e-01
7.880859375000000000e-01,-2.777673304080963135e-01
7.890625000000000000e-01,-2.784049212932586670e-01
7.900390625000000000e-01,-2.790425717830657959e-01
7.910156250000000000e-01,-2.796802520751953125e-01
7.919921875000000000e-01,-2.803180515766143799e-01
7.929687500000000000e-01,-2.809559404850006104e-01
7.939453125000000000e-01,-2.815940380096435547e-01
7.949218750000000000e-01,-2.822323441505432129e-01
7.958984375000000000e-01,-2.828708887100219727e-01
7.968750000000000000e-01,-2.835097908973693848e-01
7.978515625000000000e-01,-2.841489017009735107e-01
7.988281250000000000e-01,-2.847882509231567383e-01
7.998046875000000000e-01,-2.854278385639190674e-01
8.007812500000000000e-01,-2.860676646232604980e-01
8.017578125000000000e-01,-2.867078185081481934e-01
8.027343750000000000e-01,-2.873479723930358887e-01
8.037109375000000000e-01,-2.879881858825683594e-01
8.046875000000000000e-01,-2.886285185813903809e-01
8.056640625000000000e-01,-2.892689108848571777e-01
8.066406250000000000e-01,-2.899093925952911377e-01
8.076171875000000000e-01,-2.905500233173370361e-01
8.085937500000000000e-01,-2.911906242370605469e-01
8.095703125000000000e-01,-2.918312549591064453e-01
8.105468750000000000e-01,-2.924720942974090576e-01
8.115234375000000000e-01,-2.931131720542907715e-01
8.125000000000000000e-01,-2.937545180320739746e-01
8.134765625000000000e-01,-2.943959236145019531e-01
8.144531250000000000e-01,-2.950373291969299316e-01
8.154296875000000000e-01,-2.956788837909698486e-01
8.164062500000000000e-01,-2.963203489780426025e-01
8.173828125000000000e-01,-2.969620525836944580e-01
8.183593750000000000e-01,-2.976039350032806396e-01
8.193359375000000000e-01,-2.982458770275115967e-01
8.203125000000000000e-01,-2.988881468772888184e-01
8.212890625000000000e-01,-2.995304465293884277e-01
8.222656250000000000e-01,-3.001729547977447510e-01
8.232421875000000000e-01,-3.008154928684234619e-01
8.242187500000000000e-01,-3.014582097530364990e-01
8.251953125000000000e-01,-3.021009564399719238e-01
8.261718750000000000e-01,-3.027437627315521240e-01
8.271484375000000000e-01,-3.033867478370666504e-01
8.281250000000000000e-01,-3.040298819541931152e-01
8.291015625000000000e-01,-3.046731352806091309e-01
8.300781250000000000e-01,-3.053164780139923096e-01
8.310546875000000000e-01,-3.059597909450531006e-01
8.320312500000000000e-01,-3.066031038761138916e-01
8.330078125000000000e-01,-3.072465360164642334e-01
8.339843750000000000e-01,-3.078899681568145752e-01
8.349609375000000000e-01,-3.085333406925201416e-01
8.359375000000000000e-01,-3.091767430305480957e-01
8.369140625000000000e-01,-3.098201453685760498e-01
8.378906250000000000e-01,-3.104636967182159424e-01
8.388671875000000000e-01,-3.111073970794677734e-01
8.398437500000000000e-01,-3.117510974407196045e-01
8.408203125000000000e-01,-3.123949468135833740e-01
8.417968750000000000e-01,-3.130388557910919189e-01
8.427734375000000000e-01,-3.136827051639556885e-01
8.437500000000000000e-01,-3.143264651298522949e-01
8.447265625000000000e-01,-3.149701952934265137e-01
8.457031250000000000e-01,-3.156139850616455078e-01
8.466796875000000000e-01,-3.162578046321868896e-01
8.476562500000000000e-01,-3.169015944004058838e-01
8.486328125000000000e-01,-3.175452947616577148e-01
8.496093750000000000e-01,-3.181888461112976074e-01
8.505859375000000000e-01,-3.188323676586151123e-01
8.515625000000000000e-01,-3.194759786128997803e-01
8.525390625000000000e-01,-3.201194703578948975e-01
8.535156250000000000e-01,-3.207631707191467285e-01
8.544921875000000000e-01,-3.214068412780761719e-01
8.554687500000000000e-01,-3.220503628253936768e-01
8.564453125000000000e-01,-3.226939439773559570e-01
8.574218750000000000e-01,-3.233374059200286865e-01
8.583984375000000000e-01,-3.239808380603790283e-01
8.593750000000000000e-01,-3.246242403984069824e-01
8.603515625000000000e-01,-3.252676129341125488e-01
8.613281250000000000e-01,-3.259110152721405029e-01
8.623046875000000000e-01,-3.265544176101684570e-01
8.632812500000000000e-01,-3.271977603435516357e-01
8.642578125000000000e-01,-3.278409540653228760e-01
8.652343750000000000e-01,-3.284840881824493408e-01
8.662109375000000000e-01,-3.291269540786743164e-01
8.671875000000000000e-01,-3.297696709632873535e-01
8.681640625000000000e-01,-3.304122686386108398e-01
8.691406250000000000e-01,-3.310545980930328369e-01
8.701171875000000000e-01,-3.316969871520996094e-01
8.710937500000000000e-01,-3.323393762111663818e-01
8.720703125000000000e-01,-3.329816460609436035e-01
8.730468750000000000e-01,-3.336238265037536621e-01
8.740234375000000000e-01,-3.342658579349517822e-01
8.750000000000000000e-01,-3.349077999591827393e-01
8.759765625000000000e-01,-3.355495631694793701e-01
8.769531250000000000e-01,-3.361911177635192871e-01
8.779296875000000000e-01,-3.368326425552368164e-01
8.789062500000000000e-01,-3.374741375446319580e-01
8.798828125000000000e-01,-3.381155431270599365e-01
8.808593750000000000e-01,-3.387568593025207520e-01
8.818359375000000000e-01,-3.393982648849487305e-01
8.828125000000000000e-01,-3.400394320487976074e-01
8.837890625000000000e-01,-3.406807482242584229e-01
8.847656250000000000e-01,-3.413218557834625244e-01
8.857421875000000000e-01,-3.419628143310546875e-01
8.867187500000000000e-01,-3.426035344600677490e-01
8.876953125000000000e-01,-3.432441353797912598e-01
8.886718750000000000e-01,-3.438847661018371582e-01
8.896484375000000000e-01,-3.445253074169158936e-01
8.906250000000000000e-01,-3.451656997203826904e-01
8.916015625000000000e-01,-3.458060026168823242e-01
8.925781250000000000e-01,-3.464461565017700195e-01
8.935546875000000000e-01,-3.470861315727233887e-01
8.945312500000000000e-01,-3.477260470390319824e-01
8.955078125000000000e-01,-3.483659625053405762e-01
8.964843750000000000e-01,-3.490058481693267822e-01
8.974609375000000000e-01,-3.496455252170562744e-01
8.984375000000000000e-01,-3.502851724624633789e-01
8.994140625000000000e-01,-3.509246408939361572e-01
9.003906250000000000e-01,-3.515640795230865479e-01
9.013671875000000000e-01,-3.522031903266906738e-01
9.023437500000000000e-01,-3.528421521186828613e-01
9.033203125000000000e-01,-3.534809648990631104e-01
9.042968750000000000e-01,-3.541195988655090332e-01
9.052734375000000000e-01,-3.547579944133758545e-01
9.062500000000000000e-01,-3.553962111473083496e-01
9.072265028953552246e-01,-3.560342788696289062e-01
9.082031250000000000e-01,-3.566723763942718506e-01
9.091796875000000000e-01,-3.573102951049804688e-01
9.101562500000000000e-01,-3.579479455947875977e-01
9.111328125000000000e-01,-3.585855364799499512e-01
9.121093750000000000e-01,-3.592227995395660400e-01
9.130859375000000000e-01,-3.598599135875701904e-01
9.140625000000000000e-01,-3.604970276355743408e-01
9.150390625000000000e-01,-3.611339628696441650e-01
9.160156250000000000e-01,-3.617706894874572754e-01
9.169921875000000000e-01,-3.624071478843688965e-01
9.179687500000000000e-01,-3.630432188510894775e-01
9.189453125000000000e-01,-3.636789321899414062e-01
9.199218750000000000e-01,-3.643144369125366211e-01
9.208984375000000000e-01,-3.649495542049407959e-01
9.218750000000000000e-01,-3.655846118927001953e-01
9.228515625000000000e-01,-3.662192821502685547e-01
9.238281250000000000e-01,-3.668537735939025879e-01
9.248046875000000000e-01,-3.674880266189575195e-01
9.257812500000000000e-01,-3.681221306324005127e-01
9.267578125000000000e-01,-3.687559664249420166e-01
9.277343750000000000e-01,-3.693895637989044189e-01
9.287109375000000000e-01,-3.700229227542877197e-01
9.296875000000000000e-01,-3.706560134887695312e-01
9.306640625000000000e-01,-3.712888062000274658e-01
9.316406250000000000e-01,-3.719215095043182373e-01
9.326171875000000000e-01,-3.725538849830627441e-01
9.335937500000000000e-01,-3.731859326362609863e-01
9.345703125000000000e-01,-3.738176822662353516e-01
9.355468750000000000e-01,-3.744491338729858398e-01
9.365234375000000000e-01,-3.750805258750915527e-01
9.375000000000000000e-01,-3.757117390632629395e-01
9.384765625000000000e-01,-3.763426840305328369e-01
9.394531250000000000e-01,-3.769733607769012451e-01
9.404296875000000000e-01,-3.776038587093353271e-01
9.414062500000000000e-01,-3.782340884208679199e-01
9.423828125000000000e-01,-3.788640499114990234e-01
9.433593750000000000e-01,-3.794937133789062500e-01
9.443359375000000000e-01,-3.801229894161224365e-01
9.453125000000000000e-01,-3.807519376277923584e-01
9.462890625000000000e-01,-3.813806176185607910e-01
9.472656250000000000e-01,-3.820089995861053467e-01
9.482421875000000000e-01,-3.826371133327484131e-01
9.492187500000000000e-01,-3.832648396492004395e-01
9.501953125000000000e-01,-3.838922679424285889e-01
9.511718750000000000e-01,-3.845193982124328613e-01
9.521484375000000000e-01,-3.851461708545684814e-01
9.531250000000000000e-01,-3.857726156711578369e-01
9.541015625000000000e-01,-3.863988518714904785e-01
9.550781250000000000e-01,-3.870247900485992432e-01
9.560546875000000000e-01,-3.876504302024841309e-01
9.570312500000000000e-01,-3.882757723331451416e-01
9.580078125000000000e-01,-3.889008760452270508e-01
9.589843750000000000e-01,-3.895256817340850830e-01
9.599609375000000000e-01,-3.901501595973968506e-01
9.609375000000000000e-01,-3.907742500305175781e-01
9.619140625000000000e-01,-3.913980424404144287e-01
9.628906250000000000e-01,-3.920213878154754639e-01
9.638671875000000000e-01,-3.926444947719573975e-01
9.648437500000000000e-01,-3.932671844959259033e-01
9.658203125000000000e-01,-3.938894867897033691e-01
9.667968750000000000e-01,-3.945114612579345703e-01
9.677734375000000000e-01,-3.951331675052642822e-01
9.687500000000000000e-01,-3.957544565200805664e-01
9.697265625000000000e-01,-3.963756263256072998e-01
9.707031250000000000e-01,-3.969964087009429932e-01
9.716796875000000000e-01,-3.976166248321533203e-01
9.726562500000000000e-01,-3.982364833354949951e-01
9.736328125000000000e-01,-3.988559246063232422e-01
9.746093750000000000e-01,-3.994751572608947754e-01
9.755859375000000000e-01,-4.000940024852752686e-01
9.765625000000000000e-01,-4.007125794887542725e-01
9.775390625000000000e-01,-4.013309776782989502e-01
9.785156250000000000e-01,-4.019489288330078125e-01
9.794921875000000000e-01,-4.025662839412689209e-01
9.804687500000000000e-01,-4.031833112239837646e-01
9.814453125000000000e-01,-4.037999808788299561e-01
9.824218750000000000e-01,-4.044161736965179443e-01
9.833984375000000000e-01,-4.050319790840148926e-01
9.843750000000000000e-01,-4.056474864482879639e-01
9.853515625000000000e-01,-4.062625765800476074e-01
9.863281250000000000e-01,-4.068773090839385986e-01
9.873046875000000000e-01,-4.074916243553161621e-01
9.882812500000000000e-01,-4.081055819988250732e-01
9.892578125000000000e-01,-4.087190926074981689e-01
9.902343750000000000e-01,-4.093322455883026123e-01
9.912109375000000000e-01,-4.099450409412384033e-01
9.921875000000000000e-01,-4.105574488639831543e-01
9.931640625000000000e-01,-4.111693203449249268e-01
9.941406250000000000e-01,-4.117810428142547607e-01
9.951171875000000000e-01,-4.123922884464263916e-01
9.960937500000000000e-01,-4.130032658576965332e-01
9.970703125000000000e-01,-4.136138856410980225e-01
9.980468750000000000e-01,-4.142240881919860840e-01
9.990234375000000000e-01,-4.148339033126831055e-01
1.000000000000000000e+00,-4.154431521892547607e-01


==> numerics/SSM_EKF1/EKF1_SSM_FHN_incorrect_mean_secnd.csv <==
t,mean
0.000000000000000000e+00,0.000000000000000000e+00
9.765625000000000000e-04,6.890761142130941153e-05
1.953125000000000000e-03,1.331668463535606861e-04
2.929687500000000000e-03,2.239103487227112055e-04
3.906250000000000000e-03,3.094815474469214678e-04
4.882812500000000000e-03,3.691202146001160145e-04
5.859375000000000000e-03,4.361085884738713503e-04
6.835937500000000000e-03,4.961988888680934906e-04
7.812500000000000000e-03,5.646792124025523663e-04
8.789062500000000000e-03,6.415939424186944962e-04
9.765625000000000000e-03,7.149070734158158302e-04
1.074218750000000000e-02,7.590069435536861420e-04
1.171875000000000000e-02,8.315069135278463364e-04
1.269531250000000000e-02,8.838599314913153648e-04
1.367187500000000000e-02,9.394486551173031330e-04
1.464843750000000000e-02,1.003192854113876820e-03
1.562500000000000000e-02,1.074116677045822144e-03
1.660156250000000000e-02,1.125724869780242443e-03
1.757812500000000000e-02,1.176578458398580551e-03
1.855468750000000000e-02,1.238245866261422634e-03
1.953125000000000000e-02,1.303656259551644325e-03
2.050781250000000000e-02,1.367352670058608055e-03
2.148437500000000000e-02,1.426147297024726868e-03
2.246093750000000000e-02,1.486966153606772423e-03
2.343750000000000000e-02,1.549340784549713135e-03
2.441406250000000000e-02,1.598382950760424137e-03
2.539062500000000000e-02,1.660761074163019657e-03
2.636718750000000000e-02,1.726994174532592297e-03
2.734375000000000000e-02,1.787974382750689983e-03
2.832031250000000000e-02,1.854038680903613567e-03
2.929687500000000000e-02,1.907460391521453857e-03
3.027343750000000000e-02,1.962500158697366714e-03
3.125000000000000000e-02,2.026691334322094917e-03
3.222656250000000000e-02,2.069971524178981781e-03
3.320312500000000000e-02,2.118534175679087639e-03
3.417968377470970154e-02,2.176774665713310242e-03
3.515625000000000000e-02,2.233330858871340752e-03
3.613281250000000000e-02,2.268310403451323509e-03
3.710937500000000000e-02,2.314151264727115631e-03
3.808593750000000000e-02,2.365611260756850243e-03
3.906250000000000000e-02,2.408479107543826103e-03
4.003906250000000000e-02,2.467162208631634712e-03
4.101562500000000000e-02,2.500813454389572144e-03
4.199218377470970154e-02,2.543023554608225822e-03
4.296875000000000000e-02,2.601674757897853851e-03
4.394531250000000000e-02,2.644144464284181595e-03
4.492187500000000000e-02,2.679557772353291512e-03
4.589843750000000000e-02,2.726888982579112053e-03
4.687500000000000000e-02,2.790895290672779083e-03
4.785156250000000000e-02,2.833233214914798737e-03
4.882812500000000000e-02,2.891853917390108109e-03
4.980468377470970154e-02,2.932951552793383598e-03
5.078125000000000000e-02,2.966639585793018341e-03
5.175781250000000000e-02,3.005431499332189560e-03
5.273437500000000000e-02,3.036575857549905777e-03
5.371093750000000000e-02,3.062877338379621506e-03
5.468750000000000000e-02,3.110222285613417625e-03
5.566406250000000000e-02,3.159154905006289482e-03
5.664062500000000000e-02,3.196150762960314751e-03
5.761718377470970154e-02,3.225823864340782166e-03
5.859375000000000000e-02,3.266973188146948814e-03
5.957031250000000000e-02,3.310381900519132614e-03
6.054687500000000000e-02,3.324447199702262878e-03
6.152343750000000000e-02,3.344905562698841095e-03
6.250000000000000000e-02,3.386415075510740280e-03
6.347656250000000000e-02,3.416022751480340958e-03
6.445312500000000000e-02,3.449702169746160507e-03
6.542968750000000000e-02,3.482780652120709419e-03
6.640625000000000000e-02,3.505937755107879639e-03
6.738280504941940308e-02,3.528888570144772530e-03
6.835937500000000000e-02,3.569732652977108955e-03
6.933593750000000000e-02,3.606444690376520157e-03
7.031250000000000000e-02,3.629720304161310196e-03
7.128906250000000000e-02,3.668889636173844337e-03
7.226562500000000000e-02,3.698015585541725159e-03
7.324218750000000000e-02,3.729976946488022804e-03
7.421875000000000000e-02,3.752746386453509331e-03
7.519531250000000000e-02,3.774997778236865997e-03
7.617187500000000000e-02,3.808999434113502502e-03
7.714843750000000000e-02,3.824056591838598251e-03
7.812500000000000000e-02,3.848653053864836693e-03
7.910156250000000000e-02,3.866869490593671799e-03
8.007812500000000000e-02,3.870895365253090858e-03
8.105468750000000000e-02,3.883733181282877922e-03
8.203125000000000000e-02,3.902323544025421143e-03
8.300780504941940308e-02,3.933425061404705048e-03
8.398437500000000000e-02,3.947325982153415680e-03
8.496093750000000000e-02,3.976173233240842819e-03
8.593750000000000000e-02,3.980320412665605545e-03
8.691406250000000000e-02,3.987784963101148605e-03
8.789062500000000000e-02,4.001082852482795715e-03
8.886718750000000000e-02,4.006327595561742783e-03
8.984375000000000000e-02,4.030846524983644485e-03
9.082031250000000000e-02,4.049147013574838638e-03
9.179687500000000000e-02,4.053444601595401764e-03
9.277343750000000000e-02,4.057459533214569092e-03
9.375000000000000000e-02,4.065355751663446426e-03
9.472656250000000000e-02,4.070261493325233459e-03
9.570312500000000000e-02,4.081119317561388016e-03
9.667968750000000000e-02,4.070842638611793518e-03
9.765625000000000000e-02,4.081788938492536545e-03
9.863280504941940308e-02,4.086922854185104370e-03
9.960937500000000000e-02,4.092579707503318787e-03
1.005859375000000000e-01,4.107212647795677185e-03
1.015625000000000000e-01,4.105845931917428970e-03
1.025390625000000000e-01,4.115803167223930359e-03
1.035156250000000000e-01,4.123043734580278397e-03
1.044921875000000000e-01,4.131868015974760056e-03
1.054687500000000000e-01,4.138510208576917648e-03
1.064453125000000000e-01,4.137868061661720276e-03
1.074218750000000000e-01,4.144948441535234451e-03
1.083984375000000000e-01,4.136559553444385529e-03
1.093750000000000000e-01,4.141526762396097183e-03
1.103515625000000000e-01,4.142702091485261917e-03
1.113281250000000000e-01,4.148277919739484787e-03
1.123046875000000000e-01,4.142515361309051514e-03
1.132812500000000000e-01,4.122442100197076797e-03
1.142578050494194031e-01,4.110200796276330948e-03
1.152343750000000000e-01,4.104172345250844955e-03
1.162109375000000000e-01,4.100194666534662247e-03
1.171875000000000000e-01,4.075219854712486267e-03
1.181640625000000000e-01,4.075587261468172073e-03
1.191406250000000000e-01,4.058618098497390747e-03
1.201171875000000000e-01,4.049813840538263321e-03
1.210937500000000000e-01,4.030305892229080200e-03
1.220703125000000000e-01,4.032734315842390060e-03
1.230468750000000000e-01,4.010858014225959778e-03
1.240234375000000000e-01,4.002047237008810043e-03
1.250000000000000000e-01,3.981980960816144943e-03
1.259765625000000000e-01,3.960615023970603943e-03
1.269531250000000000e-01,3.959844820201396942e-03
1.279296875000000000e-01,3.940455149859189987e-03
1.289062500000000000e-01,3.944281954318284988e-03
1.298828125000000000e-01,3.929161932319402695e-03
1.308593750000000000e-01,3.902848344296216965e-03
1.318359375000000000e-01,3.886746009811758995e-03
1.328125000000000000e-01,3.861184930428862572e-03
1.337890475988388062e-01,3.852266818284988403e-03
1.347656250000000000e-01,3.832675749436020851e-03
1.357421875000000000e-01,3.810861147940158844e-03
1.367187500000000000e-01,3.781166393309831619e-03
1.376953125000000000e-01,3.760788124054670334e-03
1.386718750000000000e-01,3.744712099432945251e-03
1.396484375000000000e-01,3.711827332153916359e-03
1.406250000000000000e-01,3.669325262308120728e-03
1.416015625000000000e-01,3.662993432953953743e-03
1.425781250000000000e-01,3.638455178588628769e-03
1.435546875000000000e-01,3.611164400354027748e-03
1.445312500000000000e-01,3.592309774830937386e-03
1.455078125000000000e-01,3.557164920493960381e-03
1.464843750000000000e-01,3.541388083249330521e-03
1.474609375000000000e-01,3.511124523356556892e-03
1.484375000000000000e-01,3.497160971164703369e-03
1.494140625000000000e-01,3.447415307164192200e-03
1.503906250000000000e-01,3.426682436838746071e-03
1.513671875000000000e-01,3.382894443348050117e-03
1.523437500000000000e-01,3.347859485074877739e-03
1.533203125000000000e-01,3.318692790344357491e-03
1.542968750000000000e-01,3.271102905273437500e-03
1.552734375000000000e-01,3.243901999667286873e-03
1.562500000000000000e-01,3.205796703696250916e-03
1.572265625000000000e-01,3.186729038134217262e-03
1.582031250000000000e-01,3.156829392537474632e-03
1.591796875000000000e-01,3.122286405414342880e-03
1.601562500000000000e-01,3.077182918787002563e-03
1.611328125000000000e-01,3.045889781787991524e-03
1.621093750000000000e-01,3.004119731485843658e-03
1.630859375000000000e-01,2.964880317449569702e-03
1.640625000000000000e-01,2.920170547440648079e-03
1.650390475988388062e-01,2.874070312827825546e-03
1.660156250000000000e-01,2.832153346389532089e-03
1.669921875000000000e-01,2.788454759865999222e-03
1.679687500000000000e-01,2.746084239333868027e-03
1.689453125000000000e-01,2.696832176297903061e-03
1.699218750000000000e-01,2.644587075337767601e-03
1.708984375000000000e-01,2.592363860458135605e-03
1.718750000000000000e-01,2.544240327551960945e-03
1.728515625000000000e-01,2.486543264240026474e-03
1.738281250000000000e-01,2.430318389087915421e-03
1.748046875000000000e-01,2.383730374276638031e-03
1.757812500000000000e-01,2.339826431125402451e-03
1.767578125000000000e-01,2.286883536726236343e-03
1.777343750000000000e-01,2.230343176051974297e-03
1.787109375000000000e-01,2.158173592761158943e-03
1.796875000000000000e-01,2.109442604705691338e-03
1.806640625000000000e-01,2.054742770269513130e-03
1.816406250000000000e-01,1.997194718569517136e-03
1.826171875000000000e-01,1.948000746779143810e-03
1.835937500000000000e-01,1.885569537989795208e-03
1.845703125000000000e-01,1.819192199036478996e-03
1.855468750000000000e-01,1.752883428707718849e-03
1.865234375000000000e-01,1.689727534539997578e-03
1.875000000000000000e-01,1.631918712519109249e-03
1.884765625000000000e-01,1.561242155730724335e-03
1.894531250000000000e-01,1.499229227192699909e-03
1.904296875000000000e-01,1.439714338630437851e-03
1.914062500000000000e-01,1.367830904200673103e-03
1.923828125000000000e-01,1.302087213844060898e-03
1.933593750000000000e-01,1.226435648277401924e-03
1.943359375000000000e-01,1.158956321887671947e-03
1.953125000000000000e-01,1.104200375266373158e-03
1.962890475988388062e-01,1.038076239638030529e-03
1.972656250000000000e-01,9.768047602847218513e-04
1.982421875000000000e-01,9.153907303698360920e-04
1.992187500000000000e-01,8.507493184879422188e-04
2.001953125000000000e-01,7.779375300742685795e-04
2.011718750000000000e-01,7.122251554392278194e-04
2.021484375000000000e-01,6.318885134533047676e-04
2.031250000000000000e-01,5.516563542187213898e-04
2.041015625000000000e-01,4.878579929936677217e-04
2.050781250000000000e-01,4.352591931819915771e-04
2.060546875000000000e-01,3.603102813940495253e-04
2.070312500000000000e-01,2.803188108373433352e-04
2.080078125000000000e-01,1.974635815713554621e-04
2.089843750000000000e-01,1.273510861210525036e-04
2.099609375000000000e-01,3.964991628890857100e-05
2.109375000000000000e-01,-4.091117807547561824e-05
2.119140625000000000e-01,-1.100747758755460382e-04
2.128906250000000000e-01,-1.941271912073716521e-04
2.138671875000000000e-01,-2.857405925169587135e-04
2.148437500000000000e-01,-3.758746315725147724e-04
2.158203125000000000e-01,-4.731413209810853004e-04
2.167968750000000000e-01,-5.671663675457239151e-04
2.177734375000000000e-01,-6.492465618066489697e-04
2.187500000000000000e-01,-7.450846023857593536e-04
2.197265625000000000e-01,-8.186358609236776829e-04
2.207031250000000000e-01,-8.960882551036775112e-04
2.216796875000000000e-01,-9.904418839141726494e-04
2.226562500000000000e-01,-1.073927269317209721e-03
2.236328125000000000e-01,-1.172555843368172646e-03
2.246093750000000000e-01,-1.259955577552318573e-03
2.255859375000000000e-01,-1.346624107100069523e-03
2.265625000000000000e-01,-1.430862117558717728e-03
2.275390475988388062e-01,-1.532914349809288979e-03
2.285156250000000000e-01,-1.626945333555340767e-03
2.294921875000000000e-01,-1.709001371636986732e-03
2.304687500000000000e-01,-1.792870461940765381e-03
2.314453125000000000e-01,-1.889585633762180805e-03
2.324218750000000000e-01,-1.995024969801306725e-03
2.333984375000000000e-01,-2.086994936689734459e-03
2.343750000000000000e-01,-2.183023840188980103e-03
2.353515625000000000e-01,-2.281364751979708672e-03
2.363281250000000000e-01,-2.385393949225544930e-03
2.373046875000000000e-01,-2.493616892024874687e-03
2.382812500000000000e-01,-2.586347516626119614e-03
2.392578125000000000e-01,-2.690017921850085258e-03
2.402343750000000000e-01,-2.795124426484107971e-03
2.412109375000000000e-01,-2.890214789658784866e-03
2.421875000000000000e-01,-2.987478859722614288e-03
2.431640625000000000e-01,-3.082365030422806740e-03
2.441406250000000000e-01,-3.174584824591875076e-03
2.451171875000000000e-01,-3.270446788519620895e-03
2.460937500000000000e-01,-3.372319508343935013e-03
2.470703125000000000e-01,-3.483235137537121773e-03
2.480468750000000000e-01,-3.592383116483688354e-03
2.490234375000000000e-01,-3.705913899466395378e-03
2.500000000000000000e-01,-3.808806883171200752e-03
2.509765625000000000e-01,-3.919843584299087524e-03
2.519531250000000000e-01,-4.034361336380243301e-03
2.529296875000000000e-01,-4.139832686632871628e-03
2.539062500000000000e-01,-4.233567509800195694e-03
2.548828125000000000e-01,-4.350398667156696320e-03
2.558593750000000000e-01,-4.469010978937149048e-03
2.568359375000000000e-01,-4.587780218571424484e-03
2.578125000000000000e-01,-4.697445780038833618e-03
2.587890625000000000e-01,-4.806141834706068039e-03
2.597656250000000000e-01,-4.922233987599611282e-03
2.607421875000000000e-01,-5.058664362877607346e-03
2.617187500000000000e-01,-5.180189851671457291e-03
2.626953125000000000e-01,-5.293967202305793762e-03
2.636718750000000000e-01,-5.405304953455924988e-03
2.646484375000000000e-01,-5.523473490029573441e-03
2.656250000000000000e-01,-5.637551657855510712e-03
2.666015326976776123e-01,-5.769317504018545151e-03
2.675781250000000000e-01,-5.895134061574935913e-03
2.685546875000000000e-01,-6.029471755027770996e-03
2.695312500000000000e-01,-6.133514456450939178e-03
2.705078125000000000e-01,-6.271617952734231949e-03
2.714843750000000000e-01,-6.380478851497173309e-03
2.724609375000000000e-01,-6.506437435746192932e-03
2.734375000000000000e-01,-6.639919243752956390e-03
2.744140625000000000e-01,-6.760404445230960846e-03
2.753906250000000000e-01,-6.893431302160024643e-03
2.763671875000000000e-01,-7.028846070170402527e-03
2.773437500000000000e-01,-7.177555467933416367e-03
2.783203125000000000e-01,-7.300368044525384903e-03
2.792968750000000000e-01,-7.431439124047756195e-03
2.802734375000000000e-01,-7.554403506219387054e-03
2.812500000000000000e-01,-7.683008443564176559e-03
2.822265625000000000e-01,-7.807308342307806015e-03
2.832031250000000000e-01,-7.943790405988693237e-03
2.841796875000000000e-01,-8.082171902060508728e-03
2.851562500000000000e-01,-8.226695470511913300e-03
2.861328125000000000e-01,-8.363780565559864044e-03
2.871093750000000000e-01,-8.508768863976001740e-03
2.880859375000000000e-01,-8.652241900563240051e-03
2.890625000000000000e-01,-8.803355507552623749e-03
2.900390625000000000e-01,-8.939875289797782898e-03
2.910156250000000000e-01,-9.084322489798069000e-03
2.919921875000000000e-01,-9.220482781529426575e-03
2.929687500000000000e-01,-9.374132379889488220e-03
2.939453125000000000e-01,-9.513226337730884552e-03
2.949218750000000000e-01,-9.661596268415451050e-03
2.958984375000000000e-01,-9.800115600228309631e-03
2.968750000000000000e-01,-9.947280399501323700e-03
2.978515625000000000e-01,-1.008359342813491821e-02
2.988281250000000000e-01,-1.022049318999052048e-02
2.998046875000000000e-01,-1.037134043872356415e-02
3.007812500000000000e-01,-1.053336635231971741e-02
3.017578125000000000e-01,-1.068051718175411224e-02
3.027343750000000000e-01,-1.082592830061912537e-02
3.037109375000000000e-01,-1.096503157168626785e-02
3.046875000000000000e-01,-1.112729683518409729e-02
3.056640625000000000e-01,-1.128016319125890732e-02
3.066406250000000000e-01,-1.143343746662139893e-02
3.076171875000000000e-01,-1.157804206013679504e-02
3.085937500000000000e-01,-1.172544155269861221e-02
3.095703125000000000e-01,-1.187796238809823990e-02
3.105468750000000000e-01,-1.201677229255437851e-02
3.115234375000000000e-01,-1.217551715672016144e-02
3.125000000000000000e-01,-1.233235467225313187e-02
3.134765625000000000e-01,-1.249238848686218262e-02
3.144531250000000000e-01,-1.265763863921165466e-02
3.154296875000000000e-01,-1.279811281710863113e-02
3.164062500000000000e-01,-1.295040268450975418e-02
3.173828125000000000e-01,-1.310227997601032257e-02
3.183593750000000000e-01,-1.324762310832738876e-02
3.193359375000000000e-01,-1.340125221759080887e-02
3.203125000000000000e-01,-1.355144847184419632e-02
3.212890625000000000e-01,-1.369981281459331512e-02
3.222656250000000000e-01,-1.384928915649652481e-02
3.232421875000000000e-01,-1.399595756083726883e-02
3.242187500000000000e-01,-1.416008733212947845e-02
3.251953125000000000e-01,-1.431573089212179184e-02
3.261718750000000000e-01,-1.446583960205316544e-02
3.271484375000000000e-01,-1.460641529411077499e-02
3.281250000000000000e-01,-1.475820504128932953e-02
3.291015326976776123e-01,-1.493077818304300308e-02
3.300781250000000000e-01,-1.510115712881088257e-02
3.310546875000000000e-01,-1.525544747710227966e-02
3.320312500000000000e-01,-1.541928015649318695e-02
3.330078125000000000e-01,-1.559200789779424667e-02
3.339843750000000000e-01,-1.575831510126590729e-02
3.349609375000000000e-01,-1.592359878122806549e-02
3.359375000000000000e-01,-1.608403958380222321e-02
3.369140625000000000e-01,-1.624645665287971497e-02
3.378906250000000000e-01,-1.641437597572803497e-02
3.388671875000000000e-01,-1.657724753022193909e-02
3.398437500000000000e-01,-1.673865132033824921e-02
3.408203125000000000e-01,-1.689818501472473145e-02
3.417968750000000000e-01,-1.704958640038967133e-02
3.427734375000000000e-01,-1.721630617976188660e-02
3.437500000000000000e-01,-1.738189347088336945e-02
3.447265625000000000e-01,-1.754952780902385712e-02
3.457031250000000000e-01,-1.771117374300956726e-02
3.466796875000000000e-01,-1.788602210581302643e-02
3.476562500000000000e-01,-1.804866455495357513e-02
3.486328125000000000e-01,-1.822655275464057922e-02
3.496093750000000000e-01,-1.839694008231163025e-02
3.505859375000000000e-01,-1.856312900781631470e-02
3.515625000000000000e-01,-1.874494738876819611e-02
3.525390625000000000e-01,-1.891762949526309967e-02
3.535156250000000000e-01,-1.909776963293552399e-02
3.544921875000000000e-01,-1.926719769835472107e-02
3.554687500000000000e-01,-1.944041624665260315e-02
3.564453125000000000e-01,-1.961121335625648499e-02
3.574218750000000000e-01,-1.977354846894741058e-02
3.583984375000000000e-01,-1.993645913898944855e-02
3.593750000000000000e-01,-2.011610567569732666e-02
3.603515625000000000e-01,-2.029662579298019409e-02
3.613281250000000000e-01,-2.048369124531745911e-02
3.623046875000000000e-01,-2.066552639007568359e-02
3.632812500000000000e-01,-2.083463594317436218e-02
3.642578125000000000e-01,-2.099939808249473572e-02
3.652343750000000000e-01,-2.117967233061790466e-02
3.662109375000000000e-01,-2.136202529072761536e-02
3.671875000000000000e-01,-2.153663709759712219e-02
3.681640625000000000e-01,-2.173106372356414795e-02
3.691406250000000000e-01,-2.190874889492988586e-02
3.701171875000000000e-01,-2.208201773464679718e-02
3.710937500000000000e-01,-2.225429192185401917e-02
3.720703125000000000e-01,-2.242724038660526276e-02
3.730468750000000000e-01,-2.260217629373073578e-02
3.740234375000000000e-01,-2.277364023029804230e-02
3.750000000000000000e-01,-2.293640561401844025e-02
3.759765625000000000e-01,-2.311955764889717102e-02
3.769531250000000000e-01,-2.331621013581752777e-02
3.779296875000000000e-01,-2.350849471986293793e-02
3.789062500000000000e-01,-2.370082773268222809e-02
3.798828125000000000e-01,-2.389060333371162415e-02
3.808593750000000000e-01,-2.409170195460319519e-02
3.818359375000000000e-01,-2.427827753126621246e-02
3.828125000000000000e-01,-2.445692382752895355e-02
3.837890625000000000e-01,-2.463932707905769348e-02
3.847656250000000000e-01,-2.483928576111793518e-02
3.857421875000000000e-01,-2.503685466945171356e-02
3.867187500000000000e-01,-2.520515397191047668e-02
3.876953125000000000e-01,-2.540315687656402588e-02
3.886718750000000000e-01,-2.557609789073467255e-02
3.896484375000000000e-01,-2.578678727149963379e-02
3.906250000000000000e-01,-2.597709186375141144e-02
3.916015326976776123e-01,-2.614258974790573120e-02
3.925781250000000000e-01,-2.634360827505588531e-02
3.935546875000000000e-01,-2.654911577701568604e-02
3.945312500000000000e-01,-2.674172632396221161e-02
3.955078125000000000e-01,-2.691551484167575836e-02
3.964843750000000000e-01,-2.711771428585052490e-02
3.974609375000000000e-01,-2.728358097374439240e-02
3.984375000000000000e-01,-2.747460640966892242e-02
3.994140625000000000e-01,-2.767707221210002899e-02
4.003906250000000000e-01,-2.785643748939037323e-02
4.013671875000000000e-01,-2.805662341415882111e-02
4.023437500000000000e-01,-2.824475057423114777e-02
4.033203125000000000e-01,-2.843970619142055511e-02
4.042968750000000000e-01,-2.862857654690742493e-02
4.052734375000000000e-01,-2.880879305303096771e-02
4.062500000000000000e-01,-2.899837866425514221e-02
4.072265625000000000e-01,-2.917225472629070282e-02
4.082031250000000000e-01,-2.937878295779228210e-02
4.091796875000000000e-01,-2.957296371459960938e-02
4.101562500000000000e-01,-2.977098524570465088e-02
4.111328125000000000e-01,-2.997379563748836517e-02
4.121093750000000000e-01,-3.016881830990314484e-02
4.130859375000000000e-01,-3.035907633602619171e-02
4.140625000000000000e-01,-3.054527752101421356e-02
4.150390625000000000e-01,-3.070874884724617004e-02
4.160156250000000000e-01,-3.089844249188899994e-02
4.169921875000000000e-01,-3.108866140246391296e-02
4.179687500000000000e-01,-3.127433359622955322e-02
4.189453125000000000e-01,-3.148130699992179871e-02
4.199218750000000000e-01,-3.166042268276214600e-02
4.208984375000000000e-01,-3.185581043362617493e-02
4.218750000000000000e-01,-3.204221278429031372e-02
4.228515625000000000e-01,-3.222987800836563110e-02
4.238281250000000000e-01,-3.240820020437240601e-02
4.248046875000000000e-01,-3.260990604758262634e-02
4.257812500000000000e-01,-3.279969096183776855e-02
4.267578125000000000e-01,-3.300123661756515503e-02
4.277343750000000000e-01,-3.318670392036437988e-02
4.287109375000000000e-01,-3.337773308157920837e-02
4.296875000000000000e-01,-3.357210382819175720e-02
4.306640625000000000e-01,-3.377344831824302673e-02
4.316406250000000000e-01,-3.395406529307365417e-02
4.326171875000000000e-01,-3.414294496178627014e-02
4.335937500000000000e-01,-3.434183821082115173e-02
4.345703125000000000e-01,-3.453064709901809692e-02
4.355468750000000000e-01,-3.471451997756958008e-02
4.365234375000000000e-01,-3.488668054342269897e-02
4.375000000000000000e-01,-3.509087860584259033e-02
4.384765625000000000e-01,-3.528036549687385559e-02
4.394531250000000000e-01,-3.546711429953575134e-02
4.404296875000000000e-01,-3.566517680883407593e-02
4.414062500000000000e-01,-3.585550561547279358e-02
4.423828125000000000e-01,-3.605839982628822327e-02
4.433593750000000000e-01,-3.625986352562904358e-02
4.443359375000000000e-01,-3.646200522780418396e-02
4.453125000000000000e-01,-3.665186837315559387e-02
4.462890625000000000e-01,-3.681432083249092102e-02
4.472656250000000000e-01,-3.699302300810813904e-02
4.482421875000000000e-01,-3.719682991504669189e-02
4.492187500000000000e-01,-3.738730028271675110e-02
4.501953125000000000e-01,-3.759456798434257507e-02
4.511718750000000000e-01,-3.778381273150444031e-02
4.521484375000000000e-01,-3.796489536762237549e-02
4.531250000000000000e-01,-3.815731033682823181e-02
4.541015326976776123e-01,-3.835049644112586975e-02
4.550781250000000000e-01,-3.853151574730873108e-02
4.560546875000000000e-01,-3.872120380401611328e-02
4.570312500000000000e-01,-3.891626372933387756e-02
4.580078125000000000e-01,-3.910839557647705078e-02
4.589843750000000000e-01,-3.928834944963455200e-02
4.599609375000000000e-01,-3.947341814637184143e-02
4.609375000000000000e-01,-3.965734690427780151e-02
4.619140625000000000e-01,-3.985893353819847107e-02
4.628906250000000000e-01,-4.004704579710960388e-02
4.638671875000000000e-01,-4.023440182209014893e-02
4.648437500000000000e-01,-4.042163863778114319e-02
4.658203125000000000e-01,-4.060937836766242981e-02
4.667968750000000000e-01,-4.078441485762596130e-02
4.677734375000000000e-01,-4.097883030772209167e-02
4.687500000000000000e-01,-4.116617888212203979e-02
4.697265625000000000e-01,-4.134324938058853149e-02
4.707031250000000000e-01,-4.153342172503471375e-02
4.716796875000000000e-01,-4.172556847333908081e-02
4.726562500000000000e-01,-4.191856458783149719e-02
4.736328125000000000e-01,-4.210320115089416504e-02
4.746093750000000000e-01,-4.228824004530906677e-02
4.755859375000000000e-01,-4.248444736003875732e-02
4.765625000000000000e-01,-4.268978908658027649e-02
4.775390625000000000e-01,-4.287310317158699036e-02
4.785156250000000000e-01,-4.305820167064666748e-02
4.794921875000000000e-01,-4.323892295360565186e-02
4.804687500000000000e-01,-4.342807456851005554e-02
4.814453125000000000e-01,-4.361220076680183411e-02
4.824218750000000000e-01,-4.380503669381141663e-02
4.833984375000000000e-01,-4.399855807423591614e-02
4.843750000000000000e-01,-4.416560381650924683e-02
4.853515625000000000e-01,-4.435295611619949341e-02
4.863281250000000000e-01,-4.453913867473602295e-02
4.873046875000000000e-01,-4.471309855580329895e-02
4.882812500000000000e-01,-4.492048174142837524e-02
4.892578125000000000e-01,-4.511765390634536743e-02
4.902343750000000000e-01,-4.531364142894744873e-02
4.912109375000000000e-01,-4.550108686089515686e-02
4.921875000000000000e-01,-4.569451510906219482e-02
4.931640625000000000e-01,-4.585893824696540833e-02
4.941406250000000000e-01,-4.604645073413848877e-02
4.951171875000000000e-01,-4.623204469680786133e-02
4.960937500000000000e-01,-4.641502350568771362e-02
4.970703125000000000e-01,-4.659593477845191956e-02
4.980468750000000000e-01,-4.677371308207511902e-02
4.990234375000000000e-01,-4.695970192551612854e-02
5.000000000000000000e-01,-4.715285077691078186e-02
5.009765625000000000e-01,-4.733258485794067383e-02
5.019531250000000000e-01,-4.750298708677291870e-02
5.029296875000000000e-01,-4.768581315875053406e-02
5.039062500000000000e-01,-4.787348955869674683e-02
5.048828125000000000e-01,-4.803912341594696045e-02
5.058593750000000000e-01,-4.820152744650840759e-02
5.068359375000000000e-01,-4.840061441063880920e-02
5.078125000000000000e-01,-4.858420789241790771e-02
5.087890625000000000e-01,-4.875158518552780151e-02
5.097656250000000000e-01,-4.892504587769508362e-02
5.107421875000000000e-01,-4.910871386528015137e-02
5.117187500000000000e-01,-4.928112775087356567e-02
5.126953125000000000e-01,-4.947036877274513245e-02
5.136718750000000000e-01,-4.964648187160491943e-02
5.146484375000000000e-01,-4.981470480561256409e-02
5.156250000000000000e-01,-5.000398308038711548e-02
5.166015625000000000e-01,-5.016936361789703369e-02
5.175781250000000000e-01,-5.032380670309066772e-02
5.185546875000000000e-01,-5.049354955554008484e-02
5.195312500000000000e-01,-5.066323652863502502e-02
5.205078125000000000e-01,-5.082844942808151245e-02
5.214843750000000000e-01,-5.099561810493469238e-02
5.224609375000000000e-01,-5.115952342748641968e-02
5.234375000000000000e-01,-5.132899805903434753e-02
5.244140625000000000e-01,-5.149127170443534851e-02
5.253906250000000000e-01,-5.163773894309997559e-02
5.263671875000000000e-01,-5.181747302412986755e-02
5.273437500000000000e-01,-5.196746438741683960e-02
5.283203125000000000e-01,-5.213331803679466248e-02
5.292968750000000000e-01,-5.230301991105079651e-02
5.302734375000000000e-01,-5.245626717805862427e-02
5.312500000000000000e-01,-5.261494591832160950e-02
5.322265028953552246e-01,-5.277617648243904114e-02
5.332031250000000000e-01,-5.293582752346992493e-02
5.341796875000000000e-01,-5.311159417033195496e-02
5.351562500000000000e-01,-5.327979475259780884e-02
5.361328125000000000e-01,-5.342802032828330994e-02
5.371093750000000000e-01,-5.357377231121063232e-02
5.380859375000000000e-01,-5.371305346488952637e-02
5.390625000000000000e-01,-5.386134982109069824e-02
5.400390625000000000e-01,-5.403304472565650940e-02
5.410156250000000000e-01,-5.419521033763885498e-02
5.419921875000000000e-01,-5.435330793261528015e-02
5.429687500000000000e-01,-5.450873449444770813e-02
5.439453125000000000e-01,-5.465067550539970398e-02
5.449218750000000000e-01,-5.480743944644927979e-02
5.458984375000000000e-01,-5.494751781225204468e-02
5.468750000000000000e-01,-5.510701611638069153e-02
5.478515625000000000e-01,-5.524623021483421326e-02
5.488281250000000000e-01,-5.537677556276321411e-02
5.498046875000000000e-01,-5.551430955529212952e-02
5.507812500000000000e-01,-5.565860122442245483e-02
5.517578125000000000e-01,-5.580323934555053711e-02
5.527343750000000000e-01,-5.594815313816070557e-02
5.537109375000000000e-01,-5.609070509672164917e-02
5.546875000000000000e-01,-5.624072253704071045e-02
5.556640625000000000e-01,-5.639106407761573792e-02
5.566406250000000000e-01,-5.653769522905349731e-02
5.576171875000000000e-01,-5.667151883244514465e-02
5.585937500000000000e-01,-5.681904777884483337e-02
5.595703125000000000e-01,-5.695746839046478271e-02
5.605468750000000000e-01,-5.709936469793319702e-02
5.615234375000000000e-01,-5.723829939961433411e-02
5.625000000000000000e-01,-5.738300457596778870e-02
5.634765625000000000e-01,-5.751545727252960205e-02
5.644531250000000000e-01,-5.765825882554054260e-02
5.654296875000000000e-01,-5.779555439949035645e-02
5.664062500000000000e-01,-5.792642384767532349e-02
5.673828125000000000e-01,-5.803974345326423645e-02
5.683593750000000000e-01,-5.815833806991577148e-02
5.693359375000000000e-01,-5.829166993498802185e-02
5.703125000000000000e-01,-5.842155590653419495e-02
5.712890625000000000e-01,-5.853297188878059387e-02
5.722656250000000000e-01,-5.866041779518127441e-02
5.732421875000000000e-01,-5.878004804253578186e-02
5.742187500000000000e-01,-5.891387164592742920e-02
5.751953125000000000e-01,-5.904578045010566711e-02
5.761718750000000000e-01,-5.917444825172424316e-02
5.771484375000000000e-01,-5.928665399551391602e-02
5.781250000000000000e-01,-5.942080542445182800e-02
5.791015625000000000e-01,-5.954194813966751099e-02
5.800781250000000000e-01,-5.965560302138328552e-02
5.810546875000000000e-01,-5.976726859807968140e-02
5.820312500000000000e-01,-5.987311527132987976e-02
5.830078125000000000e-01,-6.000516563653945923e-02
5.839843750000000000e-01,-6.012592464685440063e-02
5.849609375000000000e-01,-6.023139134049415588e-02
5.859375000000000000e-01,-6.034203991293907166e-02
5.869140625000000000e-01,-6.046552583575248718e-02
5.878906250000000000e-01,-6.059227511286735535e-02
5.888671875000000000e-01,-6.069631502032279968e-02
5.898437500000000000e-01,-6.080186739563941956e-02
5.908203125000000000e-01,-6.090632826089859009e-02
5.917968750000000000e-01,-6.099882349371910095e-02
5.927734375000000000e-01,-6.111043319106101990e-02
5.937500000000000000e-01,-6.122156977653503418e-02
5.947265625000000000e-01,-6.132552400231361389e-02
5.957031250000000000e-01,-6.143470481038093567e-02
5.966796875000000000e-01,-6.153013557195663452e-02
5.976562500000000000e-01,-6.163446232676506042e-02
5.986328125000000000e-01,-6.174448877573013306e-02
5.996093750000000000e-01,-6.184774637222290039e-02
6.005859375000000000e-01,-6.193739920854568481e-02
6.015625000000000000e-01,-6.204378604888916016e-02
6.025390625000000000e-01,-6.213919445872306824e-02
6.035156250000000000e-01,-6.221851333975791931e-02
6.044921875000000000e-01,-6.229217723011970520e-02
6.054687500000000000e-01,-6.239790841937065125e-02
6.064453125000000000e-01,-6.249823421239852905e-02
6.074218750000000000e-01,-6.257726252079010010e-02
6.083984375000000000e-01,-6.264651566743850708e-02
6.093750000000000000e-01,-6.273231655359268188e-02
6.103515625000000000e-01,-6.281826645135879517e-02
6.113281250000000000e-01,-6.288799643516540527e-02
6.123046875000000000e-01,-6.298793852329254150e-02
6.132812500000000000e-01,-6.308198720216751099e-02
6.142578125000000000e-01,-6.316159665584564209e-02
6.152343750000000000e-01,-6.324718147516250610e-02
6.162109375000000000e-01,-6.330510228872299194e-02
6.171875000000000000e-01,-6.336728483438491821e-02
6.181640625000000000e-01,-6.343258917331695557e-02
6.191406250000000000e-01,-6.350609660148620605e-02
6.201171875000000000e-01,-6.357555836439132690e-02
6.210937500000000000e-01,-6.363332271575927734e-02
6.220703125000000000e-01,-6.369302421808242798e-02
6.230468750000000000e-01,-6.377665698528289795e-02
6.240234375000000000e-01,-6.383412331342697144e-02
6.250000000000000000e-01,-6.389967352151870728e-02
6.259765625000000000e-01,-6.395432353019714355e-02
6.269531250000000000e-01,-6.399077922105789185e-02
6.279296875000000000e-01,-6.404537707567214966e-02
6.289062500000000000e-01,-6.410606950521469116e-02
6.298828125000000000e-01,-6.415896862745285034e-02
6.308593750000000000e-01,-6.421168148517608643e-02
6.318359375000000000e-01,-6.428397446870803833e-02
6.328125000000000000e-01,-6.432259082794189453e-02
6.337890625000000000e-01,-6.436765193939208984e-02
6.347656250000000000e-01,-6.440757960081100464e-02
6.357421875000000000e-01,-6.447098404169082642e-02
6.367187500000000000e-01,-6.450609862804412842e-02
6.376953125000000000e-01,-6.455146521329879761e-02
6.386718750000000000e-01,-6.459797918796539307e-02
6.396484375000000000e-01,-6.462989747524261475e-02
6.406250000000000000e-01,-6.465683877468109131e-02
6.416015625000000000e-01,-6.469721347093582153e-02
6.425781250000000000e-01,-6.473583728075027466e-02
6.435546875000000000e-01,-6.474607437849044800e-02
6.445312500000000000e-01,-6.479326635599136353e-02
6.455078125000000000e-01,-6.481048464775085449e-02
6.464843750000000000e-01,-6.484139710664749146e-02
6.474609375000000000e-01,-6.487487256526947021e-02
6.484375000000000000e-01,-6.491577625274658203e-02
6.494140625000000000e-01,-6.493519991636276245e-02
6.503906250000000000e-01,-6.494856625795364380e-02
6.513671875000000000e-01,-6.496557593345642090e-02
6.523437500000000000e-01,-6.497894227504730225e-02
6.533203125000000000e-01,-6.499840319156646729e-02
6.542968750000000000e-01,-6.501282751560211182e-02
6.552734375000000000e-01,-6.502144783735275269e-02
6.562500000000000000e-01,-6.504607200622558594e-02
6.572265028953552246e-01,-6.504099816083908081e-02
6.582031250000000000e-01,-6.505946815013885498e-02
6.591796875000000000e-01,-6.507614254951477051e-02
6.601562500000000000e-01,-6.508362293243408203e-02
6.611328125000000000e-01,-6.509795784950256348e-02
6.621093750000000000e-01,-6.511353701353073120e-02
6.630859375000000000e-01,-6.510812789201736450e-02
6.640625000000000000e-01,-6.510370224714279175e-02
6.650390625000000000e-01,-6.510576605796813965e-02
6.660156250000000000e-01,-6.510517001152038574e-02
6.669921875000000000e-01,-6.511299312114715576e-02
6.679687500000000000e-01,-6.510823220014572144e-02
6.689453125000000000e-01,-6.510818004608154297e-02
6.699218750000000000e-01,-6.510247290134429932e-02
6.708984375000000000e-01,-6.509649008512496948e-02
6.718750000000000000e-01,-6.507010757923126221e-02
6.728515625000000000e-01,-6.505294144153594971e-02
6.738281250000000000e-01,-6.502076983451843262e-02
6.748046875000000000e-01,-6.499384343624114990e-02
6.757812500000000000e-01,-6.499099731445312500e-02
6.767578125000000000e-01,-6.496716290712356567e-02
6.777343750000000000e-01,-6.492199003696441650e-02
6.787109375000000000e-01,-6.488845497369766235e-02
6.796875000000000000e-01,-6.486608833074569702e-02
6.806640625000000000e-01,-6.483612954616546631e-02
6.816406250000000000e-01,-6.479340046644210815e-02
6.826171875000000000e-01,-6.476823240518569946e-02
6.835937500000000000e-01,-6.473881006240844727e-02
6.845703125000000000e-01,-6.470333039760589600e-02
6.855468750000000000e-01,-6.466300785541534424e-02
6.865234375000000000e-01,-6.461472809314727783e-02
6.875000000000000000e-01,-6.458242982625961304e-02
6.884765625000000000e-01,-6.453100591897964478e-02
6.894531250000000000e-01,-6.448993086814880371e-02
6.904296875000000000e-01,-6.445799767971038818e-02
6.914062500000000000e-01,-6.441911309957504272e-02
6.923828125000000000e-01,-6.435225158929824829e-02
6.933593750000000000e-01,-6.431164592504501343e-02
6.943359375000000000e-01,-6.425275653600692749e-02
6.953125000000000000e-01,-6.419440358877182007e-02
6.962890625000000000e-01,-6.413748115301132202e-02
6.972656250000000000e-01,-6.408976018428802490e-02
6.982421875000000000e-01,-6.403565406799316406e-02
6.992187500000000000e-01,-6.397162377834320068e-02
7.001953125000000000e-01,-6.390374153852462769e-02
7.011718750000000000e-01,-6.383053213357925415e-02
7.021484375000000000e-01,-6.375148892402648926e-02
7.031250000000000000e-01,-6.368099153041839600e-02
7.041015625000000000e-01,-6.361437588930130005e-02
7.050781250000000000e-01,-6.354372203350067139e-02
7.060546875000000000e-01,-6.347621232271194458e-02
7.070312500000000000e-01,-6.340932101011276245e-02
7.080078125000000000e-01,-6.333311647176742554e-02
7.089843750000000000e-01,-6.324941664934158325e-02
7.099609375000000000e-01,-6.316915899515151978e-02
7.109375000000000000e-01,-6.308645009994506836e-02
7.119140625000000000e-01,-6.301301717758178711e-02
7.128906250000000000e-01,-6.291443109512329102e-02
7.138671875000000000e-01,-6.282355636358261108e-02
7.148437500000000000e-01,-6.273487955331802368e-02
7.158203125000000000e-01,-6.266156584024429321e-02
7.167968750000000000e-01,-6.255660206079483032e-02
7.177734375000000000e-01,-6.245837733149528503e-02
7.187500000000000000e-01,-6.235956028103828430e-02
7.197265625000000000e-01,-6.226966157555580139e-02
7.207031250000000000e-01,-6.216503679752349854e-02
7.216796875000000000e-01,-6.205843761563301086e-02
7.226562500000000000e-01,-6.194716691970825195e-02
7.236328125000000000e-01,-6.183014437556266785e-02
7.246093750000000000e-01,-6.171642988920211792e-02
7.255859375000000000e-01,-6.159193068742752075e-02
7.265625000000000000e-01,-6.147804111242294312e-02
7.275390625000000000e-01,-6.136472895741462708e-02
7.285156250000000000e-01,-6.125054508447647095e-02
7.294921875000000000e-01,-6.113478541374206543e-02
7.304687500000000000e-01,-6.102004647254943848e-02
7.314453125000000000e-01,-6.089061498641967773e-02
7.324218750000000000e-01,-6.076031550765037537e-02
7.333984375000000000e-01,-6.063950061798095703e-02
7.343750000000000000e-01,-6.050407513976097107e-02
7.353515625000000000e-01,-6.038104370236396790e-02
7.363281250000000000e-01,-6.022850424051284790e-02
7.373046875000000000e-01,-6.009365245699882507e-02
7.382812500000000000e-01,-5.995755642652511597e-02
7.392578125000000000e-01,-5.981771275401115417e-02
7.402343750000000000e-01,-5.967611074447631836e-02
7.412109375000000000e-01,-5.953212082386016846e-02
7.421875000000000000e-01,-5.938735231757164001e-02
7.431640625000000000e-01,-5.924182012677192688e-02
7.441406250000000000e-01,-5.909303575754165649e-02
7.451171875000000000e-01,-5.894323065876960754e-02
7.460937500000000000e-01,-5.879092961549758911e-02
7.470703125000000000e-01,-5.862804129719734192e-02
7.480468750000000000e-01,-5.845502763986587524e-02
7.490234375000000000e-01,-5.829926580190658569e-02
7.500000000000000000e-01,-5.813655257225036621e-02
7.509765625000000000e-01,-5.796289071440696716e-02
7.519531250000000000e-01,-5.780168622732162476e-02
7.529296875000000000e-01,-5.764074996113777161e-02
7.539062500000000000e-01,-5.749283730983734131e-02
7.548828125000000000e-01,-5.731210485100746155e-02
7.558593750000000000e-01,-5.714055895805358887e-02
7.568359375000000000e-01,-5.697002634406089783e-02
7.578125000000000000e-01,-5.678820982575416565e-02
7.587890625000000000e-01,-5.660777166485786438e-02
7.597656250000000000e-01,-5.644556134939193726e-02
7.607421875000000000e-01,-5.626409873366355896e-02
7.617187500000000000e-01,-5.608415231108665466e-02
7.626953125000000000e-01,-5.589879304170608521e-02
7.636718750000000000e-01,-5.571157112717628479e-02
7.646484375000000000e-01,-5.551897361874580383e-02
7.656250000000000000e-01,-5.533581227064132690e-02
7.666015625000000000e-01,-5.513057857751846313e-02
7.675781250000000000e-01,-5.493589863181114197e-02
7.685546875000000000e-01,-5.472528561949729919e-02
7.695312500000000000e-01,-5.454288423061370850e-02
7.705078125000000000e-01,-5.433154478669166565e-02
7.714843750000000000e-01,-5.412832275032997131e-02
7.724609375000000000e-01,-5.389964208006858826e-02
7.734375000000000000e-01,-5.369110777974128723e-02
7.744140625000000000e-01,-5.348046869039535522e-02
7.753906250000000000e-01,-5.326122418045997620e-02
7.763671875000000000e-01,-5.304563790559768677e-02
7.773437500000000000e-01,-5.284330248832702637e-02
7.783203125000000000e-01,-5.262703821063041687e-02
7.792968750000000000e-01,-5.239436030387878418e-02
7.802734375000000000e-01,-5.216960236430168152e-02
7.812500000000000000e-01,-5.195822566747665405e-02
7.822265028953552246e-01,-5.174534022808074951e-02
7.832031250000000000e-01,-5.151079595088958740e-02
7.841796875000000000e-01,-5.129051581025123596e-02
7.851562500000000000e-01,-5.105847492814064026e-02
7.861328125000000000e-01,-5.082030221819877625e-02
7.871093750000000000e-01,-5.058434978127479553e-02
7.880859375000000000e-01,-5.036112293601036072e-02
7.890625000000000000e-01,-5.014359205961227417e-02
7.900390625000000000e-01,-4.992306604981422424e-02
7.910156250000000000e-01,-4.969378933310508728e-02
7.919921875000000000e-01,-4.946960508823394775e-02
7.929687500000000000e-01,-4.922288283705711365e-02
7.939453125000000000e-01,-4.897593706846237183e-02
7.949218750000000000e-01,-4.873413965106010437e-02
7.958984375000000000e-01,-4.846198484301567078e-02
7.968750000000000000e-01,-4.821083322167396545e-02
7.978515625000000000e-01,-4.794646799564361572e-02
7.988281250000000000e-01,-4.768756777048110962e-02
7.998046875000000000e-01,-4.742079973220825195e-02
8.007812500000000000e-01,-4.715253785252571106e-02
8.017578125000000000e-01,-4.689377173781394958e-02
8.027343750000000000e-01,-4.663926735520362854e-02
8.037109375000000000e-01,-4.638789594173431396e-02
8.046875000000000000e-01,-4.613399878144264221e-02
8.056640625000000000e-01,-4.586344584822654724e-02
8.066406250000000000e-01,-4.560105502605438232e-02
8.076171875000000000e-01,-4.533904790878295898e-02
8.085937500000000000e-01,-4.508993029594421387e-02
8.095703125000000000e-01,-4.481236264109611511e-02
8.105468750000000000e-01,-4.452756792306900024e-02
8.115234375000000000e-01,-4.423119500279426575e-02
8.125000000000000000e-01,-4.395294189453125000e-02
8.134765625000000000e-01,-4.367017000913619995e-02
8.144531250000000000e-01,-4.340374469757080078e-02
8.154296875000000000e-01,-4.312866181135177612e-02
8.164062500000000000e-01,-4.284204915165901184e-02
8.173828125000000000e-01,-4.254868999123573303e-02
8.183593750000000000e-01,-4.225783050060272217e-02
8.193359375000000000e-01,-4.196332022547721863e-02
8.203125000000000000e-01,-4.165655001997947693e-02
8.212890625000000000e-01,-4.135716333985328674e-02
8.222656250000000000e-01,-4.105868190526962280e-02
8.232421875000000000e-01,-4.074763506650924683e-02
8.242187500000000000e-01,-4.045803844928741455e-02
8.251953125000000000e-01,-4.015966877341270447e-02
8.261718750000000000e-01,-3.984786197543144226e-02
8.271484375000000000e-01,-3.954156115651130676e-02
8.281250000000000000e-01,-3.921594098210334778e-02
8.291015625000000000e-01,-3.891712799668312073e-02
8.300781250000000000e-01,-3.860680013895034790e-02
8.310546875000000000e-01,-3.830029442906379700e-02
8.320312500000000000e-01,-3.799281641840934753e-02
8.330078125000000000e-01,-3.767562285065650940e-02
8.339843750000000000e-01,-3.736604377627372742e-02
8.349609375000000000e-01,-3.706086426973342896e-02
8.359375000000000000e-01,-3.674291074275970459e-02
8.369140625000000000e-01,-3.641545772552490234e-02
8.378906250000000000e-01,-3.607900813221931458e-02
8.388671875000000000e-01,-3.574844822287559509e-02
8.398437500000000000e-01,-3.541769832372665405e-02
8.408203125000000000e-01,-3.508035093545913696e-02
8.417968750000000000e-01,-3.475589305162429810e-02
8.427734375000000000e-01,-3.442798182368278503e-02
8.437500000000000000e-01,-3.411378711462020874e-02
8.447265625000000000e-01,-3.376742452383041382e-02
8.457031250000000000e-01,-3.344202041625976562e-02
8.466796875000000000e-01,-3.309287503361701965e-02
8.476562500000000000e-01,-3.275926783680915833e-02
8.486328125000000000e-01,-3.242870420217514038e-02
8.496093750000000000e-01,-3.209946304559707642e-02
8.505859375000000000e-01,-3.175753727555274963e-02
8.515625000000000000e-01,-3.140149638056755066e-02
8.525390625000000000e-01,-3.105836920440196991e-02
8.535156250000000000e-01,-3.068939410150051117e-02
8.544921875000000000e-01,-3.034163080155849457e-02
8.554687500000000000e-01,-3.000380098819732666e-02
8.564453125000000000e-01,-2.964481152594089508e-02
8.574218750000000000e-01,-2.929246798157691956e-02
8.583984375000000000e-01,-2.893675677478313446e-02
8.593750000000000000e-01,-2.857122756540775299e-02
8.603515625000000000e-01,-2.821271866559982300e-02
8.613281250000000000e-01,-2.783968113362789154e-02
8.623046875000000000e-01,-2.748112194240093231e-02
8.632812500000000000e-01,-2.712646871805191040e-02
8.642578125000000000e-01,-2.675673924386501312e-02
8.652343750000000000e-01,-2.640969865024089813e-02
8.662109375000000000e-01,-2.604820765554904938e-02
8.671875000000000000e-01,-2.568211592733860016e-02
8.681640625000000000e-01,-2.532416209578514099e-02
8.691406250000000000e-01,-2.495662495493888855e-02
8.701171875000000000e-01,-2.457509748637676239e-02
8.710937500000000000e-01,-2.418970316648483276e-02
8.720703125000000000e-01,-2.382140234112739563e-02
8.730468750000000000e-01,-2.344059757888317108e-02
8.740234375000000000e-01,-2.306415513157844543e-02
8.750000000000000000e-01,-2.268477901816368103e-02
8.759765625000000000e-01,-2.231497690081596375e-02
8.769531250000000000e-01,-2.192620001733303070e-02
8.779296875000000000e-01,-2.153037488460540771e-02
8.789062500000000000e-01,-2.114840224385261536e-02
8.798828125000000000e-01,-2.074242196977138519e-02
8.808593750000000000e-01,-2.034555748105049133e-02
8.818359375000000000e-01,-1.995297335088253021e-02
8.828125000000000000e-01,-1.954812370240688324e-02
8.837890625000000000e-01,-1.915092393755912781e-02
8.847656250000000000e-01,-1.875227317214012146e-02
8.857421875000000000e-01,-1.836613379418849945e-02
8.867187500000000000e-01,-1.797138340771198273e-02
8.876953125000000000e-01,-1.756111718714237213e-02
8.886718750000000000e-01,-1.715087145566940308e-02
8.896484375000000000e-01,-1.673725992441177368e-02
8.906250000000000000e-01,-1.633739285171031952e-02
8.916015625000000000e-01,-1.592745818197727203e-02
8.925781250000000000e-01,-1.552180666476488113e-02
8.935546875000000000e-01,-1.510896161198616028e-02
8.945312500000000000e-01,-1.468543894588947296e-02
8.955078125000000000e-01,-1.426513120532035828e-02
8.964843750000000000e-01,-1.384016592055559158e-02
8.974609375000000000e-01,-1.342101860791444778e-02
8.984375000000000000e-01,-1.300478447228670120e-02
8.994140625000000000e-01,-1.257592905312776566e-02
9.003906250000000000e-01,-1.216706354171037674e-02
9.013671875000000000e-01,-1.175147946923971176e-02
9.023437500000000000e-01,-1.132027711719274521e-02
9.033203125000000000e-01,-1.089857518672943115e-02
9.042968750000000000e-01,-1.048367563635110855e-02
9.052734375000000000e-01,-1.006389874964952469e-02
9.062500000000000000e-01,-9.626706130802631378e-03
9.072265028953552246e-01,-9.179587475955486298e-03
9.082031250000000000e-01,-8.751606568694114685e-03
9.091796875000000000e-01,-8.317361585795879364e-03
9.101562500000000000e-01,-7.889557629823684692e-03
9.111328125000000000e-01,-7.457051891833543777e-03
9.121093750000000000e-01,-7.020444609224796295e-03
9.130859375000000000e-01,-6.567775271832942963e-03
9.140625000000000000e-01,-6.126009393483400345e-03
9.150390625000000000e-01,-5.682390648871660233e-03
9.160156250000000000e-01,-5.247312597930431366e-03
9.169921875000000000e-01,-4.824314266443252563e-03
9.179687500000000000e-01,-4.398980177938938141e-03
9.189453125000000000e-01,-3.958995919674634933e-03
9.199218750000000000e-01,-3.518049139529466629e-03
9.208984375000000000e-01,-3.083260962739586830e-03
9.218750000000000000e-01,-2.629111055284738541e-03
9.228515625000000000e-01,-2.182718832045793533e-03
9.238281250000000000e-01,-1.741558779031038284e-03
9.248046875000000000e-01,-1.279621967114508152e-03
9.257812500000000000e-01,-8.396122721023857594e-04
9.267578125000000000e-01,-3.778275568038225174e-04
9.277343750000000000e-01,7.065185491228476167e-05
9.287109375000000000e-01,5.297731840983033180e-04
9.296875000000000000e-01,9.846519678831100464e-04
9.306640625000000000e-01,1.440317952074110508e-03
9.316406250000000000e-01,1.899117371067404747e-03
9.326171875000000000e-01,2.365509048104286194e-03
9.335937500000000000e-01,2.802592003718018532e-03
9.345703125000000000e-01,3.264031605795025826e-03
9.355468750000000000e-01,3.739504842087626457e-03
9.365234375000000000e-01,4.224049858748912811e-03
9.375000000000000000e-01,4.684881307184696198e-03
9.384765625000000000e-01,5.150682292878627777e-03
9.394531250000000000e-01,5.625820253044366837e-03
9.404296875000000000e-01,6.094995420426130295e-03
9.414062500000000000e-01,6.565259769558906555e-03
9.423828125000000000e-01,7.039517629891633987e-03
9.433593750000000000e-01,7.501448970288038254e-03
9.443359375000000000e-01,7.959518581628799438e-03
9.453125000000000000e-01,8.437214419245719910e-03
9.462890625000000000e-01,8.918569423258304596e-03
9.472656250000000000e-01,9.388265199959278107e-03
9.482421875000000000e-01,9.862190112471580505e-03
9.492187500000000000e-01,1.033070310950279236e-02
9.501953125000000000e-01,1.080894283950328827e-02
9.511718750000000000e-01,1.127669494599103928e-02
9.521484375000000000e-01,1.175373792648315430e-02
9.531250000000000000e-01,1.225112006068229675e-02
9.541015625000000000e-01,1.272834837436676025e-02
9.550781250000000000e-01,1.321698073297739029e-02
9.560546875000000000e-01,1.369115710258483887e-02
9.570312500000000000e-01,1.418935786932706833e-02
9.580078125000000000e-01,1.467596739530563354e-02
9.589843750000000000e-01,1.516424492001533508e-02
9.599609375000000000e-01,1.564297452569007874e-02
9.609375000000000000e-01,1.613520830869674683e-02
9.619140625000000000e-01,1.662344112992286682e-02
9.628906250000000000e-01,1.710548624396324158e-02
9.638671875000000000e-01,1.758964732289314270e-02
9.648437500000000000e-01,1.807507313787937164e-02
9.658203125000000000e-01,1.856325939297676086e-02
9.667968750000000000e-01,1.905076578259468079e-02
9.677734375000000000e-01,1.955662481486797333e-02
9.687500000000000000e-01,2.005472034215927124e-02
9.697265625000000000e-01,2.056329324841499329e-02
9.707031250000000000e-01,2.103940956294536591e-02
9.716796875000000000e-01,2.152507938444614410e-02
9.726562500000000000e-01,2.201368659734725952e-02
9.736328125000000000e-01,2.250890247523784637e-02
9.746093750000000000e-01,2.302296832203865051e-02
9.755859375000000000e-01,2.352279052138328552e-02
9.765625000000000000e-01,2.403929457068443298e-02
9.775390625000000000e-01,2.455055341124534607e-02
9.785156250000000000e-01,2.503489702939987183e-02
9.794921875000000000e-01,2.551677264273166656e-02
9.804687500000000000e-01,2.603236958384513855e-02
9.814453125000000000e-01,2.651686221361160278e-02
9.824218750000000000e-01,2.703569270670413971e-02
9.833984375000000000e-01,2.752754651010036469e-02
9.843750000000000000e-01,2.804041467607021332e-02
9.853515625000000000e-01,2.853769622743129730e-02
9.863281250000000000e-01,2.905895188450813293e-02
9.873046875000000000e-01,2.955931983888149261e-02
9.882812500000000000e-01,3.006375208497047424e-02
9.892578125000000000e-01,3.057432547211647034e-02
9.902343750000000000e-01,3.108493052423000336e-02
9.912109375000000000e-01,3.159481287002563477e-02
9.921875000000000000e-01,3.210522234439849854e-02
9.931640625000000000e-01,3.262786939740180969e-02
9.941406250000000000e-01,3.313613310456275940e-02
9.951171875000000000e-01,3.365162387490272522e-02
9.960937500000000000e-01,3.417876362800598145e-02
9.970703125000000000e-01,3.469574823975563049e-02
9.980468750000000000e-01,3.520759195089340210e-02
9.990234375000000000e-01,3.571285679936408997e-02
1.000000000000000000e+00,3.622870892286300659e-02


==> numerics/path/brownian.csv <==
t,path
0.000000000000000000e+00,0.000000000000000000e+00
1.111111193895339966e-01,7.083987444639205933e-02
2.222222387790679932e-01,-7.775387763977050781e-01
3.333333432674407959e-01,-4.385848045349121094e-01


==> numerics/path/brownian_fine.csv <==
t,path
0.000000000000000000e+00,0.000000000000000000e+00
1.234567910432815552e-02,-1.017344370484352112e-02
2.469135820865631104e-02,-7.842926681041717529e-02
3.703703731298446655e-02,-9.141781926155090332e-02
4.938271641731262207e-02,-6.500109285116195679e-02
6.172839552164077759e-02,-1.009977906942367554e-01
7.407407462596893311e-02,4.650048166513442993e-02
8.641975373029708862e-02,2.036707103252410889e-01
9.876543283462524414e-02,-1.211287826299667358e-02
1.111111119389533997e-01,7.083986699581146240e-02
1.234567910432815552e-01,-1.104823499917984009e-01
1.358024775981903076e-01,-1.733557283878326416e-01
1.481481492519378662e-01,-6.925593316555023193e-02
1.604938209056854248e-01,-1.734407246112823486e-01
1.728395074605941772e-01,-2.172525674104690552e-01
1.851851940155029297e-01,-3.033600151538848877e-01
1.975308656692504883e-01,-5.347338318824768066e-01
2.098765373229980469e-01,-4.534484744071960449e-01
2.222222238779067993e-01,-7.775387763977050781e-01
2.345679104328155518e-01,-8.105053305625915527e-01
2.469135820865631104e-01,-7.675092220306396484e-01
2.592592537403106689e-01,-7.031964659690856934e-01
2.716049551963806152e-01,-5.919874310493469238e-01
2.839506268501281738e-01,-5.781784057617187500e-01
2.962962985038757324e-01,-6.091182827949523926e-01
3.086419701576232910e-01,-6.832830309867858887e-01
3.209876418113708496e-01,-5.020470619201660156e-01
3.333333432674407959e-01,-4.385848641395568848e-01


==> numerics/path/para_traj.csv <==
t,path
0.000000000000000000e+00,0.000000000000000000e+00
1.234567910432815552e-02,-2.399436198174953461e-02
2.469135820865631104e-02,-4.002235829830169678e-02
3.703703731298446655e-02,-4.808399453759193420e-02
4.938271641731262207e-02,-4.817926138639450073e-02
6.172839552164077759e-02,-4.030816256999969482e-02
7.407407462596893311e-02,-2.447069436311721802e-02
8.641975373029708862e-02,-6.668716669082641602e-04
9.876543283462524414e-02,3.110332041978836060e-02
1.111111119389533997e-01,7.083986699581146240e-02
1.234567910432815552e-01,2.402031421661376953e-02
1.358024775981903076e-01,-3.466048091650009155e-02
1.481481492519378662e-01,-1.052023619413375854e-01
1.604938209056854248e-01,-1.876054257154464722e-01
1.728395074605941772e-01,-2.818697690963745117e-01
1.851851940155029297e-01,-3.879953324794769287e-01
1.975308656692504883e-01,-5.059819221496582031e-01
2.098765373229980469e-01,-6.358296871185302734e-01
2.222222238779067993e-01,-7.775387763977050781e-01
2.345679104328155518e-01,-7.604326009750366211e-01
2.469135820865631104e-01,-7.381874918937683105e-01
2.592592537403106689e-01,-7.108036279678344727e-01
2.716049551963806152e-01,-6.782808303833007812e-01
2.839506268501281738e-01,-6.406193375587463379e-01
2.962962985038757324e-01,-5.978189706802368164e-01
3.086419701576232910e-01,-5.498797297477722168e-01
3.209876418113708496e-01,-4.968017339706420898e-01
3.333333432674407959e-01,-4.385848045349121094e-01


==> numerics_review/UC_EKF0_Alg3_FHN/EKF0_2_FHN_calibrated_UC_0_50_50.csv <==
t,mean,error
0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.000000000000000042e-02,1.145302783697843552e-02,2.982797846198081970e-02
4.000000000000000083e-02,2.052391692996025085e-02,4.218312725424766541e-02
5.999999999999999778e-02,1.942983455955982208e-02,5.166355893015861511e-02
8.000000000000000167e-02,3.549955412745475769e-02,5.965594947338104248e-02
1.000000000000000056e-01,3.309299796819686890e-02,6.669738888740539551e-02
1.199999999999999956e-01,4.104150459170341492e-02,7.306335121393203735e-02
1.400000000000000133e-01,4.653318971395492554e-02,7.891742885112762451e-02
1.600000000000000033e-01,3.364977985620498657e-02,8.436628431081771851e-02
1.799999999999999933e-01,2.313775941729545593e-03,8.948397636413574219e-02
2.000000000000000111e-01,-3.910084068775177002e-02,9.432435035705566406e-02
2.200000000000000011e-01,-9.104251861572265625e-02,9.892820566892623901e-02
2.399999999999999911e-01,-1.505000442266464233e-01,1.033271476626396179e-01
2.600000000000000089e-01,-2.303211838006973267e-01,1.075463071465492249e-01
2.800000000000000266e-01,-3.337564468383789062e-01,1.116060689091682434e-01
2.999999999999999889e-01,-4.654021263122558594e-01,1.155232414603233337e-01
3.200000000000000067e-01,-6.087844967842102051e-01,1.193118840456008911e-01
3.400000000000000244e-01,-7.495894432067871094e-01,1.229838803410530090e-01
3.599999999999999867e-01,-8.684169650077819824e-01,1.265493482351303101e-01
3.800000000000000044e-01,-9.774116873741149902e-01,1.300170868635177612e-01
4.000000000000000222e-01,-1.042926192283630371e+00,1.333947479724884033e-01
4.199999999999999845e-01,-1.077104330062866211e+00,1.366889327764511108e-01
4.400000000000000022e-01,-1.112990379333496094e+00,1.399055868387222290e-01
4.600000000000000200e-01,-1.119221329689025879e+00,1.430499404668807983e-01
4.799999999999999822e-01,-1.118750333786010742e+00,1.461265981197357178e-01
5.000000000000000000e-01,-1.103729963302612305e+00,1.491398662328720093e-01
5.200000000000000178e-01,-1.098808765411376953e+00,1.520934104919433594e-01
5.400000000000000355e-01,-1.097695112228393555e+00,1.549907028675079346e-01
5.600000000000000533e-01,-1.084390640258789062e+00,1.578347384929656982e-01
5.799999999999999600e-01,-1.074015617370605469e+00,1.606284976005554199e-01
5.999999999999999778e-01,-1.063179373741149902e+00,1.633744984865188599e-01
6.199999999999999956e-01,-1.057824611663818359e+00,1.660750955343246460e-01
6.400000000000000133e-01,-1.043973922729492188e+00,1.687324494123458862e-01
6.600000000000000311e-01,-1.026955485343933105e+00,1.713486164808273315e-01
6.800000000000000488e-01,-1.013350725173950195e+00,1.739253848791122437e-01
7.000000000000000666e-01,-1.005033016204833984e+00,1.764645874500274658e-01
7.199999999999999734e-01,-9.950017929077148438e-01,1.789677590131759644e-01
7.399999999999999911e-01,-9.927064776420593262e-01,1.814363896846771240e-01
7.600000000000000089e-01,-9.952387213706970215e-01,1.838719248771667480e-01
7.800000000000000266e-01,-1.002361297607421875e+00,1.862755417823791504e-01
8.000000000000000444e-01,-9.904474020004272461e-01,1.886486262083053589e-01
8.200000000000000622e-01,-9.961180090904235840e-01,1.909921020269393921e-01
8.399999999999999689e-01,-9.931386113166809082e-01,1.933072805404663086e-01
8.599999999999999867e-01,-9.785138964653015137e-01,1.955950260162353516e-01
8.800000000000000044e-01,-9.597656726837158203e-01,1.978563219308853149e-01
9.000000000000000222e-01,-9.554593563079833984e-01,2.000920176506042480e-01
9.200000000000000400e-01,-9.459283947944641113e-01,2.023030519485473633e-01
9.400000000000000577e-01,-9.576275944709777832e-01,2.044901847839355469e-01
9.599999999999999645e-01,-9.531758427619934082e-01,2.066541612148284912e-01
9.799999999999999822e-01,-9.503628015518188477e-01,2.087957113981246948e-01
1.000000000000000000e+00,-9.464945793151855469e-01,2.109154909849166870e-01


==> numerics_review/UC_EKF0_Alg3_FHN/EKF0_2_FHN_calibrated_UC_1_50_50.csv <==
t,mean,error
0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.000000000000000042e-02,-1.276925206184387207e-02,2.982797473669052124e-02
4.000000000000000083e-02,9.256519377231597900e-03,4.218312352895736694e-02
5.999999999999999778e-02,4.320785403251647949e-03,5.166356638073921204e-02
8.000000000000000167e-02,-2.721503376960754395e-03,5.965594947338104248e-02
1.000000000000000056e-01,-4.097551107406616211e-03,6.669738888740539551e-02
1.199999999999999956e-01,6.092550605535507202e-02,7.306332886219024658e-02
1.400000000000000133e-01,5.140335857868194580e-02,7.891742140054702759e-02
1.600000000000000033e-01,8.436316996812820435e-02,8.436627686023712158e-02
1.799999999999999933e-01,1.586912721395492554e-01,8.948394656181335449e-02
2.000000000000000111e-01,1.675629168748855591e-01,9.432435035705566406e-02
2.200000000000000011e-01,2.376161813735961914e-01,9.892819821834564209e-02
2.399999999999999911e-01,1.745510101318359375e-01,1.033271402120590210e-01
2.600000000000000089e-01,2.640073299407958984e-01,1.075462996959686279e-01
2.800000000000000266e-01,2.914429605007171631e-01,1.116060763597488403e-01
2.999999999999999889e-01,3.208175003528594971e-01,1.155232638120651245e-01
3.200000000000000067e-01,3.718976676464080811e-01,1.193118989467620850e-01
3.400000000000000244e-01,3.614127039909362793e-01,1.229838952422142029e-01
3.599999999999999867e-01,3.888199925422668457e-01,1.265493780374526978e-01
3.800000000000000044e-01,3.853130638599395752e-01,1.300171315670013428e-01
4.000000000000000222e-01,3.985820412635803223e-01,1.333947628736495972e-01
4.199999999999999845e-01,3.893552422523498535e-01,1.366889327764511108e-01
4.400000000000000022e-01,3.526772260665893555e-01,1.399055719375610352e-01
4.600000000000000200e-01,3.028242886066436768e-01,1.430499255657196045e-01
4.799999999999999822e-01,2.579180002212524414e-01,1.461266130208969116e-01
5.000000000000000000e-01,1.734867841005325317e-01,1.491398662328720093e-01
5.200000000000000178e-01,1.998224854469299316e-01,1.520934104919433594e-01
5.400000000000000355e-01,1.762770712375640869e-01,1.549907028675079346e-01
5.600000000000000533e-01,1.625182926654815674e-01,1.578347831964492798e-01
5.799999999999999600e-01,1.493370234966278076e-01,1.606285274028778076e-01
5.999999999999999778e-01,1.542090177536010742e-01,1.633745133876800537e-01
6.199999999999999956e-01,8.250722289085388184e-02,1.660750955343246460e-01
6.400000000000000133e-01,6.491506099700927734e-02,1.687324643135070801e-01
6.600000000000000311e-01,-5.866598337888717651e-03,1.713486164808273315e-01
6.800000000000000488e-01,3.491077572107315063e-03,1.739254146814346313e-01
7.000000000000000666e-01,8.417831361293792725e-02,1.764646321535110474e-01
7.199999999999999734e-01,-1.905999332666397095e-02,1.789677888154983521e-01
7.399999999999999911e-01,2.524476870894432068e-02,1.814363896846771240e-01
7.600000000000000089e-01,7.740608602762222290e-02,1.838718950748443604e-01
7.800000000000000266e-01,1.059463620185852051e-02,1.862755268812179565e-01
8.000000000000000444e-01,-4.511570185422897339e-02,1.886485517024993896e-01
8.200000000000000622e-01,-3.064757585525512695e-02,1.909921318292617798e-01
8.399999999999999689e-01,-8.769583888351917267e-03,1.933072805404663086e-01
8.599999999999999867e-01,-1.197110936045646667e-01,1.955950260162353516e-01
8.800000000000000044e-01,-1.173710227012634277e-01,1.978562772274017334e-01
9.000000000000000222e-01,-1.310924142599105835e-01,2.000920474529266357e-01
9.200000000000000400e-01,-1.232822090387344360e-01,2.023030519485473633e-01
9.400000000000000577e-01,-1.455033719539642334e-01,2.044901549816131592e-01
9.599999999999999645e-01,-1.465019881725311279e-01,2.066541463136672974e-01
9.799999999999999822e-01,-1.510380506515502930e-01,2.087956666946411133e-01
1.000000000000000000e+00,-1.983743011951446533e-01,2.109154760837554932e-01


==> numerics_review/UC_EKF0_Alg3_FHN/EKF0_2_FHN_calibrated_zscore_0_50_50.csv <==
t,zscore
0.000000000000000000e+00,nan
2.000000000000000042e-02,-6.834736466407775879e-01
4.000000000000000083e-02,-8.694324493408203125e-01
5.999999999999999778e-02,-6.862890124320983887e-01
8.000000000000000167e-02,-1.106519222259521484e+00
1.000000000000000056e-01,-8.484193682670593262e-01
1.199999999999999956e-01,-1.106037259101867676e+00
1.400000000000000133e-01,-1.445396423339843750e+00
1.600000000000000033e-01,-1.406314134597778320e+00
1.799999999999999933e-01,-1.307225108146667480e+00
2.000000000000000111e-01,-1.342450380325317383e+00
2.200000000000000011e-01,-1.533939003944396973e+00
2.399999999999999911e-01,-1.832156300544738770e+00
2.600000000000000089e-01,-2.028057575225830078e+00
2.800000000000000266e-01,-2.243692636489868164e+00
2.999999999999999889e-01,-2.206988334655761719e+00
3.200000000000000067e-01,-2.085892915725708008e+00
3.400000000000000244e-01,-1.822558522224426270e+00
3.599999999999999867e-01,-1.514316082000732422e+00
3.800000000000000044e-01,-9.042261242866516113e-01
4.000000000000000222e-01,-6.180028915405273438e-01
4.199999999999999845e-01,-5.414592623710632324e-01
4.400000000000000022e-01,-1.680817604064941406e-01
4.600000000000000200e-01,-8.743775635957717896e-02
4.799999999999999822e-01,1.861819624900817871e-02
5.000000000000000000e-01,1.471090828999876976e-03
5.200000000000000178e-01,1.274377554655075073e-01
5.400000000000000355e-01,2.141213417053222656e-01
5.600000000000000533e-01,1.197711899876594543e-01
5.799999999999999600e-01,5.678935348987579346e-02
5.999999999999999778e-01,-2.954876236617565155e-02
6.199999999999999956e-01,6.918635684996843338e-03
6.400000000000000133e-01,-1.455768942832946777e-02
6.600000000000000311e-01,-4.346828162670135498e-02
6.800000000000000488e-01,-2.973293513059616089e-02
7.000000000000000666e-01,-1.108159199357032776e-01
7.199999999999999734e-01,-1.971132755279541016e-01
7.399999999999999911e-01,-1.323118656873703003e-01
7.600000000000000089e-01,-1.349180191755294800e-01
7.800000000000000266e-01,-5.668487027287483215e-02
8.000000000000000444e-01,-8.493090420961380005e-02
8.200000000000000622e-01,1.015263050794601440e-01
8.399999999999999689e-01,1.067691892385482788e-01
8.599999999999999867e-01,4.413064569234848022e-02
8.800000000000000044e-01,1.330556254833936691e-02
9.000000000000000222e-01,1.010227277874946594e-01
9.200000000000000400e-01,9.399205446243286133e-02
9.400000000000000577e-01,3.053145706653594971e-01
9.599999999999999645e-01,3.304213583469390869e-01
9.799999999999999822e-01,3.529615402221679688e-01
1.000000000000000000e+00,3.903748989105224609e-01


==> numerics_review/UC_EKF0_Alg3_FHN/EKF0_2_FHN_calibrated_zscore_1_50_50.csv <==
t,zscore
0.000000000000000000e+00,nan
2.000000000000000042e-02,-6.620585173368453979e-02
4.000000000000000083e-02,-9.043601155281066895e-02
5.999999999999999778e-02,-7.952720671892166138e-02
8.000000000000000167e-02,-1.254448145627975464e-01
1.000000000000000056e-01,-1.095739081501960754e-01
1.199999999999999956e-01,-1.421795785427093506e-01
1.400000000000000133e-01,-1.844372749328613281e-01
1.600000000000000033e-01,-1.934149712324142456e-01
1.799999999999999933e-01,-1.967767477035522461e-01
2.000000000000000111e-01,-2.112446427345275879e-01
2.200000000000000011e-01,-2.424923181533813477e-01
2.399999999999999911e-01,-2.858691215515136719e-01
2.600000000000000089e-01,-3.272845149040222168e-01
2.800000000000000266e-01,-3.776600062847137451e-01
2.999999999999999889e-01,-4.170920252799987793e-01
3.200000000000000067e-01,-4.608673751354217529e-01
3.400000000000000244e-01,-4.971467554569244385e-01
3.599999999999999867e-01,-5.284260511398315430e-01
3.800000000000000044e-01,-5.235893130302429199e-01
4.000000000000000222e-01,-5.214300751686096191e-01
4.199999999999999845e-01,-5.249766111373901367e-01
4.400000000000000022e-01,-5.002694725990295410e-01
4.600000000000000200e-01,-4.821422398090362549e-01
4.799999999999999822e-01,-4.608074128627777100e-01
5.000000000000000000e-01,-4.441802203655242920e-01
5.200000000000000178e-01,-4.240980148315429688e-01
5.400000000000000355e-01,-3.967546820640563965e-01
5.600000000000000533e-01,-3.822374641895294189e-01
5.799999999999999600e-01,-3.703473508358001709e-01
5.999999999999999778e-01,-3.656964600086212158e-01
6.199999999999999956e-01,-3.521128892898559570e-01
6.400000000000000133e-01,-3.454109728336334229e-01
6.600000000000000311e-01,-3.386926352977752686e-01
6.800000000000000488e-01,-3.332637846469879150e-01
7.000000000000000666e-01,-3.368940949440002441e-01
7.199999999999999734e-01,-3.382817804813385010e-01
7.399999999999999911e-01,-3.372153639793395996e-01
7.600000000000000089e-01,-3.386219739913940430e-01
7.800000000000000266e-01,-3.286620676517486572e-01
8.000000000000000444e-01,-3.255821764469146729e-01
8.200000000000000622e-01,-3.081147372722625732e-01
8.399999999999999689e-01,-2.970342934131622314e-01
8.599999999999999867e-01,-2.873592376708984375e-01
8.800000000000000044e-01,-2.833897769451141357e-01
9.000000000000000222e-01,-2.698713243007659912e-01
9.200000000000000400e-01,-2.610847055912017822e-01
9.400000000000000577e-01,-2.327218502759933472e-01
9.599999999999999645e-01,-2.116085290908813477e-01
9.799999999999999822e-01,-1.895967870950698853e-01
1.000000000000000000e+00,-1.644346863031387329e-01


==> numerics_review/UC_EKF0_Alg3_FHN/EKF0_2_FHN_uncalibrated_UC_0_50_50.csv <==
t,mean,error
0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.000000000000000042e-02,1.145302969962358475e-02,2.581989159807562828e-03
4.000000000000000083e-02,2.052391692996025085e-02,3.651484614238142967e-03
5.999999999999999778e-02,1.942982897162437439e-02,4.472136963158845901e-03
8.000000000000000167e-02,3.549954295158386230e-02,5.163977853953838348e-03
1.000000000000000056e-01,3.309298679232597351e-02,5.773502867668867111e-03
1.199999999999999956e-01,4.104149341583251953e-02,6.324555724859237671e-03
1.400000000000000133e-01,4.653317853808403015e-02,6.831302307546138763e-03
1.600000000000000033e-01,3.364975750446319580e-02,7.302969694137573242e-03
1.799999999999999933e-01,2.313749864697456360e-03,7.745968643575906754e-03
2.000000000000000111e-01,-3.910086303949356079e-02,8.164966478943824768e-03
2.200000000000000011e-01,-9.104253351688385010e-02,8.563488721847534180e-03
2.399999999999999911e-01,-1.505000442266464233e-01,8.944273926317691803e-03
2.600000000000000089e-01,-2.303211688995361328e-01,9.309496730566024780e-03
2.800000000000000266e-01,-3.337564170360565186e-01,9.660921059548854828e-03
2.999999999999999889e-01,-4.654020965099334717e-01,1.000000350177288055e-02
3.200000000000000067e-01,-6.087844371795654297e-01,1.032795943319797516e-02
3.400000000000000244e-01,-7.495893239974975586e-01,1.064581610262393951e-02
3.599999999999999867e-01,-8.684168457984924316e-01,1.095445640385150909e-02
3.800000000000000044e-01,-9.774116277694702148e-01,1.125463377684354782e-02
4.000000000000000222e-01,-1.042926073074340820e+00,1.154701225459575653e-02
4.199999999999999845e-01,-1.077104330062866211e+00,1.183216739445924759e-02
4.400000000000000022e-01,-1.112990379333496094e+00,1.211060956120491028e-02
4.600000000000000200e-01,-1.119221329689025879e+00,1.238278951495885849e-02
4.799999999999999822e-01,-1.118750333786010742e+00,1.264911610633134842e-02
5.000000000000000000e-01,-1.103729963302612305e+00,1.290994789451360703e-02
5.200000000000000178e-01,-1.098808765411376953e+00,1.316561643034219742e-02
5.400000000000000355e-01,-1.097695112228393555e+00,1.341641321778297424e-02
5.600000000000000533e-01,-1.084390640258789062e+00,1.366260554641485214e-02
5.799999999999999600e-01,-1.074015617370605469e+00,1.390444207936525345e-02
5.999999999999999778e-01,-1.063179373741149902e+00,1.414214074611663818e-02
6.199999999999999956e-01,-1.057824611663818359e+00,1.437591295689344406e-02
6.400000000000000133e-01,-1.043973922729492188e+00,1.460594218224287033e-02
6.600000000000000311e-01,-1.026955485343933105e+00,1.483240351080894470e-02
6.800000000000000488e-01,-1.013350725173950195e+00,1.505545806139707565e-02
7.000000000000000666e-01,-1.005033016204833984e+00,1.527525763958692551e-02
7.199999999999999734e-01,-9.950017929077148438e-01,1.549193821847438812e-02
7.399999999999999911e-01,-9.927064776420593262e-01,1.570563204586505890e-02
7.600000000000000089e-01,-9.952387213706970215e-01,1.591645739972591400e-02
7.800000000000000266e-01,-1.002361297607421875e+00,1.612452045083045959e-02
8.000000000000000444e-01,-9.904474020004272461e-01,1.632993482053279877e-02
8.200000000000000622e-01,-9.961180090904235840e-01,1.653279922902584076e-02
8.399999999999999689e-01,-9.931386113166809082e-01,1.673320680856704712e-02
8.599999999999999867e-01,-9.785139560699462891e-01,1.693123951554298401e-02
8.800000000000000044e-01,-9.597657918930053711e-01,1.712698489427566528e-02
9.000000000000000222e-01,-9.554594755172729492e-01,1.732051558792591095e-02
9.200000000000000400e-01,-9.459285140037536621e-01,1.751190796494483948e-02
9.400000000000000577e-01,-9.576277136802673340e-01,1.770123280584812164e-02
9.599999999999999645e-01,-9.531759619712829590e-01,1.788855344057083130e-02
9.799999999999999822e-01,-9.503629207611083984e-01,1.807393319904804230e-02
1.000000000000000000e+00,-9.464946985244750977e-01,1.825742982327938080e-02


==> numerics_review/UC_EKF0_Alg3_FHN/EKF0_2_FHN_uncalibrated_UC_1_50_50.csv <==
t,mean,error
0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.000000000000000042e-02,-1.333002746105194092e-02,8.056181482970714569e-03
4.000000000000000083e-02,7.932338863611221313e-03,1.124570611864328384e-02
5.999999999999999778e-02,2.593588083982467651e-03,1.356927677989006042e-02
8.000000000000000167e-02,-5.323223769664764404e-03,1.540796365588903427e-02
1.000000000000000056e-01,-7.589869201183319092e-03,1.691245101392269135e-02
1.199999999999999956e-01,5.589186400175094604e-02,1.816833578050136566e-02
1.400000000000000133e-01,4.505731910467147827e-02,1.924240589141845703e-02
1.600000000000000033e-01,7.557108998298645020e-02,2.020446397364139557e-02
1.799999999999999933e-01,1.471651792526245117e-01,2.114211395382881165e-02
2.000000000000000111e-01,1.545850485563278198e-01,2.217195183038711548e-02
2.200000000000000011e-01,2.230455279350280762e-01,2.344373241066932678e-02
2.399999999999999911e-01,1.588319391012191772e-01,2.513049729168415070e-02
2.600000000000000089e-01,2.456919699907302856e-01,2.739699557423591614e-02
2.800000000000000266e-01,2.684390842914581299e-01,3.012997657060623169e-02
2.999999999999999889e-01,2.915633320808410645e-01,3.219793736934661865e-02
3.200000000000000067e-01,3.392783701419830322e-01,3.345137089490890503e-02
3.400000000000000244e-01,3.329973518848419189e-01,3.495601192116737366e-02
3.599999999999999867e-01,3.645204901695251465e-01,3.644077479839324951e-02
3.800000000000000044e-01,3.548918366432189941e-01,3.737240657210350037e-02
4.000000000000000222e-01,3.648310899734497070e-01,3.748379647731781006e-02
4.199999999999999845e-01,3.542571663856506348e-01,3.733435273170471191e-02
4.400000000000000022e-01,3.155371844768524170e-01,3.718684613704681396e-02
4.600000000000000200e-01,2.657319903373718262e-01,3.704734519124031067e-02
4.799999999999999822e-01,2.215605974197387695e-01,3.689299896359443665e-02
5.000000000000000000e-01,1.378272473812103271e-01,3.672023862600326538e-02
5.200000000000000178e-01,1.652003377676010132e-01,3.653349354863166809e-02
5.400000000000000355e-01,1.430485546588897705e-01,3.633673489093780518e-02
5.600000000000000533e-01,1.301223188638687134e-01,3.613721206784248352e-02
5.799999999999999600e-01,1.175949648022651672e-01,3.593801334500312805e-02
5.999999999999999778e-01,1.227007657289505005e-01,3.574120253324508667e-02
6.199999999999999956e-01,5.173933506011962891e-02,3.554859757423400879e-02
6.400000000000000133e-01,3.452904894948005676e-02,3.535952419042587280e-02
6.600000000000000311e-01,-3.582503274083137512e-02,3.517198190093040466e-02
6.800000000000000488e-01,-2.620395645499229431e-02,3.498303890228271484e-02
7.000000000000000666e-01,5.422752350568771362e-02,3.479195758700370789e-02
7.199999999999999734e-01,-4.931408166885375977e-02,3.460229188203811646e-02
7.399999999999999911e-01,-5.114909261465072632e-03,3.441748395562171936e-02
7.600000000000000089e-01,4.687318950891494751e-02,3.423628956079483032e-02
7.800000000000000266e-01,-1.945474930107593536e-02,3.406259045004844666e-02
8.000000000000000444e-01,-7.499190419912338257e-02,3.389855846762657166e-02
8.200000000000000622e-01,-5.947983264923095703e-02,3.373905643820762634e-02
8.399999999999999689e-01,-3.683887422084808350e-02,3.358219936490058899e-02
8.599999999999999867e-01,-1.470943093299865723e-01,3.342881053686141968e-02
8.800000000000000044e-01,-1.444686800241470337e-01,3.327589854598045349e-02
9.000000000000000222e-01,-1.572753190994262695e-01,3.312045708298683167e-02
9.200000000000000400e-01,-1.487930715084075928e-01,3.296099230647087097e-02
9.400000000000000577e-01,-1.690833121538162231e-01,3.279823809862136841e-02
9.599999999999999645e-01,-1.684374511241912842e-01,3.263320773839950562e-02
9.799999999999999822e-01,-1.712277531623840332e-01,3.246670961380004883e-02
1.000000000000000000e+00,-2.165371179580688477e-01,3.230011835694313049e-02


==> numerics_review/UC_EKF0_Alg3_FHN/EKF0_2_FHN_uncalibrated_zscore_0_50_50.csv <==
t,zscore
0.000000000000000000e+00,nan
2.000000000000000042e-02,-2.496843814849853516e+00
4.000000000000000083e-02,-3.176180362701416016e+00
5.999999999999999778e-02,-2.507125377655029297e+00
8.000000000000000167e-02,-4.042295455932617188e+00
1.000000000000000056e-01,-3.099411487579345703e+00
1.199999999999999956e-01,-4.040530681610107422e+00
1.400000000000000133e-01,-5.280263423919677734e+00
1.600000000000000033e-01,-5.137486457824707031e+00
1.799999999999999933e-01,-4.775495052337646484e+00
2.000000000000000111e-01,-4.904178619384765625e+00
2.200000000000000011e-01,-5.603717327117919922e+00
2.399999999999999911e-01,-6.693153858184814453e+00
2.600000000000000089e-01,-7.408809661865234375e+00
2.800000000000000266e-01,-8.196559906005859375e+00
2.999999999999999889e-01,-8.062470436096191406e+00
3.200000000000000067e-01,-7.620092391967773438e+00
3.400000000000000244e-01,-6.658092498779296875e+00
3.599999999999999867e-01,-5.532037258148193359e+00
3.800000000000000044e-01,-3.303279876708984375e+00
4.000000000000000222e-01,-2.257664918899536133e+00
4.199999999999999845e-01,-1.978038191795349121e+00
4.400000000000000022e-01,-6.140298247337341309e-01
4.600000000000000200e-01,-3.194243311882019043e-01
4.799999999999999822e-01,6.801529973745346069e-02
5.000000000000000000e-01,5.374135449528694153e-03
5.200000000000000178e-01,4.655509293079376221e-01
5.400000000000000355e-01,7.822202444076538086e-01
5.600000000000000533e-01,4.375437796115875244e-01
5.799999999999999600e-01,2.074607759714126587e-01
5.999999999999999778e-01,-1.079464703798294067e-01
6.199999999999999956e-01,2.527491003274917603e-02
6.400000000000000133e-01,-5.318162590265274048e-02
6.600000000000000311e-01,-1.587967276573181152e-01
6.800000000000000488e-01,-1.086192801594734192e-01
7.000000000000000666e-01,-4.048286974430084229e-01
7.199999999999999734e-01,-7.200909852981567383e-01
7.399999999999999911e-01,-4.833569526672363281e-01
7.600000000000000089e-01,-4.928776025772094727e-01
7.800000000000000266e-01,-2.070791572332382202e-01
8.000000000000000444e-01,-3.102665841579437256e-01
8.200000000000000622e-01,3.708922564983367920e-01
8.399999999999999689e-01,3.900452852249145508e-01
8.599999999999999867e-01,1.612199991941452026e-01
8.800000000000000044e-01,4.861435294151306152e-02
9.000000000000000222e-01,3.690594732761383057e-01
9.200000000000000400e-01,3.433752059936523438e-01
9.400000000000000577e-01,1.115370988845825195e+00
9.599999999999999645e-01,1.207090020179748535e+00
9.799999999999999822e-01,1.289429306983947754e+00
1.000000000000000000e+00,1.426106333732604980e+00


==> numerics_review/UC_EKF0_Alg3_FHN/EKF0_2_FHN_uncalibrated_zscore_1_50_50.csv <==
t,zscore
0.000000000000000000e+00,nan
2.000000000000000042e-02,-2.418639212846755981e-01
4.000000000000000083e-02,-3.303848803043365479e-01
5.999999999999999778e-02,-2.905302345752716064e-01
8.000000000000000167e-02,-4.582735896110534668e-01
1.000000000000000056e-01,-4.002954959869384766e-01
1.199999999999999956e-01,-5.194103717803955078e-01
1.400000000000000133e-01,-6.737865209579467773e-01
1.600000000000000033e-01,-7.065789699554443359e-01
1.799999999999999933e-01,-7.188523411750793457e-01
2.000000000000000111e-01,-7.717045545578002930e-01
2.200000000000000011e-01,-8.858577609062194824e-01
2.399999999999999911e-01,-1.044320821762084961e+00
2.600000000000000089e-01,-1.195618629455566406e+00
2.800000000000000266e-01,-1.379648804664611816e+00
2.999999999999999889e-01,-1.523700714111328125e+00
3.200000000000000067e-01,-1.683619737625122070e+00
3.400000000000000244e-01,-1.816154599189758301e+00
3.599999999999999867e-01,-1.930425524711608887e+00
3.800000000000000044e-01,-1.912750840187072754e+00
4.000000000000000222e-01,-1.904862999916076660e+00
4.199999999999999845e-01,-1.917821764945983887e+00
4.400000000000000022e-01,-1.827562570571899414e+00
4.600000000000000200e-01,-1.761340498924255371e+00
4.799999999999999822e-01,-1.683400988578796387e+00
5.000000000000000000e-01,-1.622660517692565918e+00
5.200000000000000178e-01,-1.549296736717224121e+00
5.400000000000000355e-01,-1.449407100677490234e+00
5.600000000000000533e-01,-1.396373152732849121e+00
5.799999999999999600e-01,-1.352938890457153320e+00
5.999999999999999778e-01,-1.335949778556823730e+00
6.199999999999999956e-01,-1.286326766014099121e+00
6.400000000000000133e-01,-1.261845588684082031e+00
6.600000000000000311e-01,-1.237303614616394043e+00
6.800000000000000488e-01,-1.217472434043884277e+00
7.000000000000000666e-01,-1.230735301971435547e+00
7.199999999999999734e-01,-1.235804796218872070e+00
7.399999999999999911e-01,-1.231908082962036133e+00
7.600000000000000089e-01,-1.237048149108886719e+00
7.800000000000000266e-01,-1.200662493705749512e+00
8.000000000000000444e-01,-1.189410686492919922e+00
8.200000000000000622e-01,-1.125599026679992676e+00
8.399999999999999689e-01,-1.085120320320129395e+00
8.599999999999999867e-01,-1.049775242805480957e+00
8.800000000000000044e-01,-1.035275101661682129e+00
9.000000000000000222e-01,-9.858904480934143066e-01
9.200000000000000400e-01,-9.537913203239440918e-01
9.400000000000000577e-01,-8.501747250556945801e-01
9.599999999999999645e-01,-7.730427980422973633e-01
9.799999999999999822e-01,-6.926286220550537109e-01
1.000000000000000000e+00,-6.007056832313537598e-01


==> numerics_review/UC_EKF0_Alg3_FHN/EM_FHN_calibrated_fine_0_50_50.csv <==
t,mean
0.000000000000000000e+00,0.000000000000000000e+00
2.000000000000000042e-02,5.006205756217241287e-03
4.000000000000000083e-02,8.926142938435077667e-03
5.999999999999999778e-02,8.217620663344860077e-03
8.000000000000000167e-02,1.462521869689226151e-02
1.000000000000000056e-01,1.519852411001920700e-02
1.199999999999999956e-01,1.548693142831325531e-02
1.400000000000000133e-01,1.046210154891014099e-02
1.600000000000000033e-01,-3.869150066748261452e-03
1.799999999999999933e-01,-3.467708453536033630e-02
2.000000000000000111e-01,-7.914331555366516113e-02
2.200000000000000011e-01,-1.390299052000045776e-01
2.399999999999999911e-01,-2.103654444217681885e-01
2.600000000000000089e-01,-2.992934584617614746e-01
2.800000000000000266e-01,-4.129427373409271240e-01
2.999999999999999889e-01,-5.460268259048461914e-01
3.200000000000000067e-01,-6.874844431877136230e-01
3.400000000000000244e-01,-8.204701542854309082e-01
3.599999999999999867e-01,-9.290173053741455078e-01
3.800000000000000044e-01,-1.014588832855224609e+00
4.000000000000000222e-01,-1.068995356559753418e+00
4.199999999999999845e-01,-1.100508809089660645e+00
4.400000000000000022e-01,-1.120426654815673828e+00
4.600000000000000200e-01,-1.123176693916320801e+00
4.799999999999999822e-01,-1.117890000343322754e+00
5.000000000000000000e-01,-1.103660583496093750e+00
5.200000000000000178e-01,-1.092679500579833984e+00
5.400000000000000355e-01,-1.087200522422790527e+00
5.600000000000000533e-01,-1.078412652015686035e+00
5.799999999999999600e-01,-1.071130990982055664e+00
5.999999999999999778e-01,-1.064705967903137207e+00
6.199999999999999956e-01,-1.057461261749267578e+00
6.400000000000000133e-01,-1.044750690460205078e+00
6.600000000000000311e-01,-1.029310822486877441e+00
6.800000000000000488e-01,-1.014986038208007812e+00
7.000000000000000666e-01,-1.011216878890991211e+00
7.199999999999999734e-01,-1.006157398223876953e+00
7.399999999999999911e-01,-1.000297904014587402e+00
7.600000000000000089e-01,-1.003083586692810059e+00
7.800000000000000266e-01,-1.005700349807739258e+00
8.000000000000000444e-01,-9.955140352249145508e-01
8.200000000000000622e-01,-9.899861216545104980e-01
8.399999999999999689e-01,-9.866119027137756348e-01
8.599999999999999867e-01,-9.757843017578125000e-01
8.800000000000000044e-01,-9.589331746101379395e-01
9.000000000000000222e-01,-9.490671753883361816e-01
9.200000000000000400e-01,-9.399153590202331543e-01
9.400000000000000577e-01,-9.378842711448669434e-01
9.599999999999999645e-01,-9.315828680992126465e-01
9.799999999999999822e-01,-9.270578622817993164e-01
1.000000000000000000e+00,-9.204576611518859863e-01


==> numerics_review/UC_EKF0_Alg3_FHN/EM_FHN_calibrated_fine_1_50_50.csv <==
t,mean
0.000000000000000000e+00,0.000000000000000000e+00
2.000000000000000042e-02,-1.339373458176851273e-02
4.000000000000000083e-02,8.050142787396907806e-03
5.999999999999999778e-02,3.021505661308765411e-03
8.000000000000000167e-02,-5.088018253445625305e-03
1.000000000000000056e-01,-6.408665794879198074e-03
1.199999999999999956e-01,5.764046683907508850e-02
1.400000000000000133e-01,4.680052772164344788e-02
1.600000000000000033e-01,7.920303195714950562e-02
1.799999999999999933e-01,1.531230211257934570e-01
2.000000000000000111e-01,1.612619012594223022e-01
2.200000000000000011e-01,2.300300747156143188e-01
2.399999999999999911e-01,1.652102619409561157e-01
2.600000000000000089e-01,2.528766691684722900e-01
2.800000000000000266e-01,2.781142294406890869e-01
2.999999999999999889e-01,3.055804371833801270e-01
3.200000000000000067e-01,3.545092642307281494e-01
3.400000000000000244e-01,3.420782089233398438e-01
3.599999999999999867e-01,3.676732480525970459e-01
3.800000000000000044e-01,3.637857735157012939e-01
4.000000000000000222e-01,3.765865862369537354e-01
4.199999999999999845e-01,3.666633069515228271e-01
4.400000000000000022e-01,3.305443823337554932e-01
4.600000000000000200e-01,2.810140252113342285e-01
4.799999999999999822e-01,2.366245090961456299e-01
5.000000000000000000e-01,1.525383740663528442e-01
5.200000000000000178e-01,1.794250905513763428e-01
5.400000000000000355e-01,1.568312644958496094e-01
5.600000000000000533e-01,1.434402465820312500e-01
5.799999999999999600e-01,1.305252313613891602e-01
5.999999999999999778e-01,1.353158950805664062e-01
6.199999999999999956e-01,6.401517242193222046e-02
6.400000000000000133e-01,4.648471996188163757e-02
6.600000000000000311e-01,-2.421868033707141876e-02
6.800000000000000488e-01,-1.483842451125383377e-02
7.000000000000000666e-01,6.537861377000808716e-02
7.199999999999999734e-01,-3.820491954684257507e-02
7.399999999999999911e-01,5.896964576095342636e-03
7.600000000000000089e-01,5.771676823496818542e-02
7.800000000000000266e-01,-8.765372447669506073e-03
8.000000000000000444e-01,-6.453861296176910400e-02
8.200000000000000622e-01,-4.925679415464401245e-02
8.399999999999999689e-01,-2.692704088985919952e-02
8.599999999999999867e-01,-1.374849975109100342e-01
8.800000000000000044e-01,-1.351020485162734985e-01
9.000000000000000222e-01,-1.481684297323226929e-01
9.200000000000000400e-01,-1.399848014116287231e-01
9.400000000000000577e-01,-1.605524122714996338e-01
9.599999999999999645e-01,-1.603305339813232422e-01
9.799999999999999822e-01,-1.635565310716629028e-01
1.000000000000000000e+00,-2.093416005373001099e-01


==> numerics_review/UC_EKF1_Alg3_FHN/EKF1_2_FHN_calibrated_UC_0_50_50.csv <==
t,mean,error
0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.000000000000000042e-02,8.090767660178244114e-04,3.260574862360954285e-02
4.000000000000000083e-02,1.235441304743289948e-03,5.213897675275802612e-02
5.999999999999999778e-02,7.348485523834824562e-04,7.298883050680160522e-02
8.000000000000000167e-02,-6.496279384009540081e-04,9.704968333244323730e-02
1.000000000000000056e-01,2.911680378019809723e-03,1.255231201648712158e-01
1.199999999999999956e-01,-2.386514097452163696e-03,1.594624072313308716e-01
1.400000000000000133e-01,-1.811813190579414368e-02,1.999130100011825562e-01
1.600000000000000033e-01,-2.800317108631134033e-02,2.479124367237091064e-01
1.799999999999999933e-01,-4.099604859948158264e-02,3.045366406440734863e-01
2.000000000000000111e-01,-7.154309004545211792e-02,3.708046376705169678e-01
2.200000000000000011e-01,-1.180583909153938293e-01,4.474038183689117432e-01
2.399999999999999911e-01,-2.007269859313964844e-01,5.340595841407775879e-01
2.600000000000000089e-01,-2.840552031993865967e-01,6.242111325263977051e-01
2.800000000000000266e-01,-4.292963743209838867e-01,6.881623268127441406e-01
2.999999999999999889e-01,-5.925278663635253906e-01,6.311110258102416992e-01
3.200000000000000067e-01,-7.300074696540832520e-01,4.894169569015502930e-01
3.400000000000000244e-01,-8.134831190109252930e-01,3.661397397518157959e-01
3.599999999999999867e-01,-9.012775421142578125e-01,2.694970667362213135e-01
3.800000000000000044e-01,-9.997649192810058594e-01,1.831726133823394775e-01
4.000000000000000222e-01,-1.061373114585876465e+00,1.116931959986686707e-01
4.199999999999999845e-01,-1.097412467002868652e+00,6.874753534793853760e-02
4.400000000000000022e-01,-1.115236997604370117e+00,5.138981714844703674e-02
4.600000000000000200e-01,-1.118008375167846680e+00,4.832531139254570007e-02
4.799999999999999822e-01,-1.112235665321350098e+00,4.981173202395439148e-02
5.000000000000000000e-01,-1.098823189735412598e+00,5.197382718324661255e-02
5.200000000000000178e-01,-1.086875319480895996e+00,5.434972792863845825e-02
5.400000000000000355e-01,-1.079906463623046875e+00,5.595705658197402954e-02
5.600000000000000533e-01,-1.073122859001159668e+00,5.720931664109230042e-02
5.799999999999999600e-01,-1.066963672637939453e+00,5.818426609039306641e-02
5.999999999999999778e-01,-1.062717080116271973e+00,5.897455289959907532e-02
6.199999999999999956e-01,-1.054399490356445312e+00,5.947073176503181458e-02
6.400000000000000133e-01,-1.042369246482849121e+00,6.046324223279953003e-02
6.600000000000000311e-01,-1.027453541755676270e+00,6.157014146447181702e-02
6.800000000000000488e-01,-1.013109803199768066e+00,6.325127184391021729e-02
7.000000000000000666e-01,-1.011523008346557617e+00,6.476432830095291138e-02
7.199999999999999734e-01,-1.007798075675964355e+00,6.511446833610534668e-02
7.399999999999999911e-01,-1.000910639762878418e+00,6.612040102481842041e-02
7.600000000000000089e-01,-1.004380464553833008e+00,6.667119264602661133e-02
7.800000000000000266e-01,-1.004922986030578613e+00,6.638091802597045898e-02
8.000000000000000444e-01,-9.953773021697998047e-01,6.654065847396850586e-02
8.200000000000000622e-01,-9.856299757957458496e-01,6.739811599254608154e-02
8.399999999999999689e-01,-9.823838472366333008e-01,6.822373718023300171e-02
8.599999999999999867e-01,-9.724067449569702148e-01,6.866136938333511353e-02
8.800000000000000044e-01,-9.568348526954650879e-01,7.014604657888412476e-02
9.000000000000000222e-01,-9.448266029357910156e-01,7.183014601469039917e-02
9.200000000000000400e-01,-9.360729455947875977e-01,7.360512018203735352e-02
9.400000000000000577e-01,-9.283281564712524414e-01,7.513479888439178467e-02
9.599999999999999645e-01,-9.212589859962463379e-01,7.667880505323410034e-02
9.799999999999999822e-01,-9.158752560615539551e-01,7.805290818214416504e-02
1.000000000000000000e+00,-9.075612425804138184e-01,7.924962788820266724e-02


==> numerics_review/UC_EKF1_Alg3_FHN/EKF1_2_FHN_calibrated_UC_1_50_50.csv <==
t,mean,error
0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.000000000000000042e-02,-1.333000510931015015e-02,2.893079444766044617e-02
4.000000000000000083e-02,7.932379841804504395e-03,4.038480296730995178e-02
5.999999999999999778e-02,2.593614161014556885e-03,4.872905090451240540e-02
8.000000000000000167e-02,-5.323193967342376709e-03,5.533201992511749268e-02
1.000000000000000056e-01,-7.589846849441528320e-03,6.073479726910591125e-02
1.199999999999999956e-01,5.589187517762184143e-02,6.524486839771270752e-02
1.400000000000000133e-01,4.505731537938117981e-02,6.910198181867599487e-02
1.600000000000000033e-01,7.557108253240585327e-02,7.255687564611434937e-02
1.799999999999999933e-01,1.471651792526245117e-01,7.592407613992691040e-02
2.000000000000000111e-01,1.545850038528442383e-01,7.962243258953094482e-02
2.200000000000000011e-01,2.230454534292221069e-01,8.418945968151092529e-02
2.399999999999999911e-01,1.588318496942520142e-01,9.024706482887268066e-02
2.600000000000000089e-01,2.456917762756347656e-01,9.838626533746719360e-02
2.800000000000000266e-01,2.684388756752014160e-01,1.082005277276039124e-01
2.999999999999999889e-01,2.915631234645843506e-01,1.156266406178474426e-01
3.200000000000000067e-01,3.392781913280487061e-01,1.201279237866401672e-01
3.400000000000000244e-01,3.329970836639404297e-01,1.255313158035278320e-01
3.599999999999999867e-01,3.645200133323669434e-01,1.308631896972656250e-01
3.800000000000000044e-01,3.548911511898040771e-01,1.342086791992187500e-01
4.000000000000000222e-01,3.648303449153900146e-01,1.346085071563720703e-01
4.199999999999999845e-01,3.542565405368804932e-01,1.340719312429428101e-01
4.400000000000000022e-01,3.155366480350494385e-01,1.335422992706298828e-01
4.600000000000000200e-01,2.657314538955688477e-01,1.330412328243255615e-01
4.799999999999999822e-01,2.215600907802581787e-01,1.324871331453323364e-01
5.000000000000000000e-01,1.378267705440521240e-01,1.318666934967041016e-01
5.200000000000000178e-01,1.651998758316040039e-01,1.311960816383361816e-01
5.400000000000000355e-01,1.430481076240539551e-01,1.304894834756851196e-01
5.600000000000000533e-01,1.301219165325164795e-01,1.297731995582580566e-01
5.799999999999999600e-01,1.175945699214935303e-01,1.290578991174697876e-01
5.999999999999999778e-01,1.227004081010818481e-01,1.283511072397232056e-01
6.199999999999999956e-01,5.173898860812187195e-02,1.276594847440719604e-01
6.400000000000000133e-01,3.452871739864349365e-02,1.269805133342742920e-01
6.600000000000000311e-01,-3.582533076405525208e-02,1.263069957494735718e-01
6.800000000000000488e-01,-2.620423212647438049e-02,1.256285756826400757e-01
7.000000000000000666e-01,5.422731488943099976e-02,1.249422878026962280e-01
7.199999999999999734e-01,-4.931432008743286133e-02,1.242613494396209717e-01
7.399999999999999911e-01,-5.115125328302383423e-03,1.235977709293365479e-01
7.600000000000000089e-01,4.687302932143211365e-02,1.229470595717430115e-01
7.800000000000000266e-01,-1.945489458739757538e-02,1.223231852054595947e-01
8.000000000000000444e-01,-7.499202340841293335e-02,1.217340528964996338e-01
8.200000000000000622e-01,-5.947992205619812012e-02,1.211614683270454407e-01
8.399999999999999689e-01,-3.683894872665405273e-02,1.205980405211448669e-01
8.599999999999999867e-01,-1.470943540334701538e-01,1.200470849871635437e-01
8.800000000000000044e-01,-1.444686949253082275e-01,1.194978952407836914e-01
9.000000000000000222e-01,-1.572753340005874634e-01,1.189397349953651428e-01
9.200000000000000400e-01,-1.487930715084075928e-01,1.183671653270721436e-01
9.400000000000000577e-01,-1.690832972526550293e-01,1.177826672792434692e-01
9.599999999999999645e-01,-1.684374511241912842e-01,1.171901002526283264e-01
9.799999999999999822e-01,-1.712277531623840332e-01,1.165920570492744446e-01
1.000000000000000000e+00,-2.165370881557464600e-01,1.159939095377922058e-01


==> numerics_review/UC_EKF1_Alg3_FHN/EKF1_2_FHN_calibrated_zscore_0_50_50.csv <==
t,zscore
0.000000000000000000e+00,nan
2.000000000000000042e-02,4.070597887039184570e-01
4.000000000000000083e-02,4.664483964443206787e-01
5.999999999999999778e-02,3.241949677467346191e-01
8.000000000000000167e-02,4.977170825004577637e-01
1.000000000000000056e-01,3.095396757125854492e-01
1.199999999999999956e-01,3.544447422027587891e-01
1.400000000000000133e-01,4.520878195762634277e-01
1.600000000000000033e-01,3.078417479991912842e-01
1.799999999999999933e-01,6.561475247144699097e-02
2.000000000000000111e-01,-6.481533497571945190e-02
2.200000000000000011e-01,-1.482267528772354126e-01
2.399999999999999911e-01,-5.707077682018280029e-02
2.600000000000000089e-01,-7.719818502664566040e-02
2.800000000000000266e-01,7.514813542366027832e-02
2.999999999999999889e-01,2.329995781183242798e-01
3.200000000000000067e-01,2.747544348239898682e-01
3.400000000000000244e-01,-6.034723296761512756e-02
3.599999999999999867e-01,-3.254993855953216553e-01
3.800000000000000044e-01,-2.559224665164947510e-01
4.000000000000000222e-01,-2.158069312572479248e-01
4.199999999999999845e-01,-1.424317806959152222e-01
4.400000000000000022e-01,-3.193433880805969238e-01
4.600000000000000200e-01,-3.381971418857574463e-01
4.799999999999999822e-01,-3.589611947536468506e-01
5.000000000000000000e-01,-2.943242788314819336e-01
5.200000000000000178e-01,-3.377033174037933350e-01
5.400000000000000355e-01,-4.121992588043212891e-01
5.600000000000000533e-01,-2.923897206783294678e-01
5.799999999999999600e-01,-2.264906466007232666e-01
5.999999999999999778e-01,-1.066527962684631348e-01
6.199999999999999956e-01,-1.628051847219467163e-01
6.400000000000000133e-01,-1.245514526963233948e-01
6.600000000000000311e-01,-9.539071470499038696e-02
6.800000000000000488e-01,-9.379712492227554321e-02
7.000000000000000666e-01,1.495329104363918304e-02
7.199999999999999734e-01,7.968501001596450806e-02
7.399999999999999911e-01,2.931043505668640137e-02
7.600000000000000089e-01,6.151777505874633789e-02
7.800000000000000266e-01,-3.702674806118011475e-02
8.000000000000000444e-01,-6.492457352578639984e-03
8.200000000000000622e-01,-2.043823301792144775e-01
8.399999999999999689e-01,-1.959744840860366821e-01
8.599999999999999867e-01,-1.555545330047607422e-01
8.800000000000000044e-01,-9.459246695041656494e-02
9.000000000000000222e-01,-1.866859048604965210e-01
9.200000000000000400e-01,-1.650805473327636719e-01
9.400000000000000577e-01,-4.021980762481689453e-01
9.599999999999999645e-01,-4.257622659206390381e-01
9.799999999999999822e-01,-4.530575871467590332e-01
1.000000000000000000e+00,-5.146000981330871582e-01


==> numerics_review/UC_EKF1_Alg3_FHN/EKF1_2_FHN_calibrated_zscore_1_50_50.csv <==
t,zscore
0.000000000000000000e+00,nan
2.000000000000000042e-02,-6.964317057281732559e-03
4.000000000000000083e-02,9.223023429512977600e-03
5.999999999999999778e-02,2.776905521750450134e-02
8.000000000000000167e-02,1.344179641455411911e-02
1.000000000000000056e-01,6.150168180465698242e-02
1.199999999999999956e-01,8.475174009799957275e-02
1.400000000000000133e-01,7.977320998907089233e-02
1.600000000000000033e-01,1.582919806241989136e-01
1.799999999999999933e-01,2.481455653905868530e-01
2.000000000000000111e-01,2.651760578155517578e-01
2.200000000000000011e-01,2.623496949672698975e-01
2.399999999999999911e-01,2.235002070665359497e-01
2.600000000000000089e-01,2.309307008981704712e-01
2.800000000000000266e-01,2.827702760696411133e-01
2.999999999999999889e-01,3.833570182323455811e-01
3.200000000000000067e-01,4.009443223476409912e-01
3.400000000000000244e-01,2.287613451480865479e-01
3.599999999999999867e-01,7.619289308786392212e-02
3.800000000000000044e-01,2.095723003149032593e-01
4.000000000000000222e-01,2.761745750904083252e-01
4.199999999999999845e-01,2.926234900951385498e-01
4.400000000000000022e-01,3.553763926029205322e-01
4.600000000000000200e-01,3.632473051548004150e-01
4.799999999999999822e-01,3.595599234104156494e-01
5.000000000000000000e-01,3.527904450893402100e-01
5.200000000000000178e-01,3.428704440593719482e-01
5.400000000000000355e-01,3.340143263339996338e-01
5.600000000000000533e-01,3.245319426059722900e-01
5.799999999999999600e-01,3.168318867683410645e-01
5.999999999999999778e-01,3.108108043670654297e-01
6.199999999999999956e-01,3.040897846221923828e-01
6.400000000000000133e-01,2.977419793605804443e-01
6.600000000000000311e-01,2.905831336975097656e-01
6.800000000000000488e-01,2.860901057720184326e-01
7.000000000000000666e-01,2.822324037551879883e-01
7.199999999999999734e-01,2.827132344245910645e-01
7.399999999999999911e-01,2.817415893077850342e-01
7.600000000000000089e-01,2.789030075073242188e-01
7.800000000000000266e-01,2.763387858867645264e-01
8.000000000000000444e-01,2.715440094470977783e-01
8.200000000000000622e-01,2.668184340000152588e-01
8.399999999999999689e-01,2.599044144153594971e-01
8.599999999999999867e-01,2.531275153160095215e-01
8.800000000000000044e-01,2.478680759668350220e-01
9.000000000000000222e-01,2.421255409717559814e-01
9.200000000000000400e-01,2.353181689977645874e-01
9.400000000000000577e-01,2.290402948856353760e-01
9.599999999999999645e-01,2.187582999467849731e-01
9.799999999999999822e-01,2.080622464418411255e-01
1.000000000000000000e+00,1.961661577224731445e-01


==> numerics_review/UC_EKF1_Alg3_FHN/EKF1_2_FHN_uncalibrated_UC_0_50_50.csv <==
t,mean,error
0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.000000000000000042e-02,8.090783958323299885e-04,2.871196949854493141e-03
4.000000000000000083e-02,1.235437579452991486e-03,4.591253586113452911e-03
5.999999999999999778e-02,7.348511135205626488e-04,6.427242886275053024e-03
8.000000000000000167e-02,-6.495857378467917442e-04,8.545993827283382416e-03
1.000000000000000056e-01,2.911735558882355690e-03,1.105328276753425598e-02
1.199999999999999956e-01,-2.386445179581642151e-03,1.404192764312028885e-02
1.400000000000000133e-01,-1.811800152063369751e-02,1.760393194854259491e-02
1.600000000000000033e-01,-2.800300344824790955e-02,2.183068543672561646e-02
1.799999999999999933e-01,-4.099591821432113647e-02,2.681687846779823303e-02
2.000000000000000111e-01,-7.154299318790435791e-02,3.265230730175971985e-02
2.200000000000000011e-01,-1.180582195520401001e-01,3.939747437834739685e-02
2.399999999999999911e-01,-2.007267028093338013e-01,4.702814668416976929e-02
2.600000000000000089e-01,-2.840540409088134766e-01,5.496690049767494202e-02
2.800000000000000266e-01,-4.292949140071868896e-01,6.059826910495758057e-02
2.999999999999999889e-01,-5.925264954566955566e-01,5.557452887296676636e-02
3.200000000000000067e-01,-7.300066351890563965e-01,4.309720546007156372e-02
3.400000000000000244e-01,-8.134822249412536621e-01,3.224163129925727844e-02
3.599999999999999867e-01,-9.012766480445861816e-01,2.373145334422588348e-02
3.800000000000000044e-01,-9.997639656066894531e-01,1.612997613847255707e-02
4.000000000000000222e-01,-1.061372518539428711e+00,9.835669770836830139e-03
4.199999999999999845e-01,-1.097412228584289551e+00,6.053877994418144226e-03
4.400000000000000022e-01,-1.115236997604370117e+00,4.525315947830677032e-03
4.600000000000000200e-01,-1.118008375167846680e+00,4.255446139723062515e-03
4.799999999999999822e-01,-1.112235665321350098e+00,4.386321641504764557e-03
5.000000000000000000e-01,-1.098823189735412598e+00,4.576733335852622986e-03
5.200000000000000178e-01,-1.086875438690185547e+00,4.785921424627304077e-03
5.400000000000000355e-01,-1.079906582832336426e+00,4.927442874759435654e-03
5.600000000000000533e-01,-1.073122978210449219e+00,5.037727765738964081e-03
5.799999999999999600e-01,-1.066963672637939453e+00,5.123580340296030045e-03
5.999999999999999778e-01,-1.062717080116271973e+00,5.193160846829414368e-03
6.199999999999999956e-01,-1.054399490356445312e+00,5.236867815256118774e-03
6.400000000000000133e-01,-1.042369246482849121e+00,5.324264988303184509e-03
6.600000000000000311e-01,-1.027453541755676270e+00,5.421753507107496262e-03
6.800000000000000488e-01,-1.013109803199768066e+00,5.569779314100742340e-03
7.000000000000000666e-01,-1.011523008346557617e+00,5.703010130673646927e-03
7.199999999999999734e-01,-1.007798075675964355e+00,5.733855068683624268e-03
7.399999999999999911e-01,-1.000910639762878418e+00,5.822428036481142044e-03
7.600000000000000089e-01,-1.004380464553833008e+00,5.870948079973459244e-03
7.800000000000000266e-01,-1.004922986030578613e+00,5.845352541655302048e-03
8.000000000000000444e-01,-9.953773021697998047e-01,5.859436467289924622e-03
8.200000000000000622e-01,-9.856299757957458496e-01,5.934954620897769928e-03
8.399999999999999689e-01,-9.823838472366333008e-01,6.007653195410966873e-03
8.599999999999999867e-01,-9.724067449569702148e-01,6.046193651854991913e-03
8.800000000000000044e-01,-9.568348526954650879e-01,6.176928989589214325e-03
9.000000000000000222e-01,-9.448266029357910156e-01,6.325223948806524277e-03
9.200000000000000400e-01,-9.360729455947875977e-01,6.481517106294631958e-03
9.400000000000000577e-01,-9.283281564712524414e-01,6.616212893277406693e-03
9.599999999999999645e-01,-9.212590456008911133e-01,6.752176675945520401e-03
9.799999999999999822e-01,-9.158753156661987305e-01,6.873186212033033371e-03
1.000000000000000000e+00,-9.075613617897033691e-01,6.978556048125028610e-03


==> numerics_review/UC_EKF1_Alg3_FHN/EKF1_2_FHN_uncalibrated_UC_1_50_50.csv <==
t,mean,error
0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.000000000000000042e-02,-1.333002746105194092e-02,2.547587733715772629e-03
4.000000000000000083e-02,7.932342588901519775e-03,3.556204494088888168e-03
5.999999999999999778e-02,2.593584358692169189e-03,4.290981218218803406e-03
8.000000000000000167e-02,-5.323216319084167480e-03,4.872425924986600876e-03
1.000000000000000056e-01,-7.589876651763916016e-03,5.348184145987033844e-03
1.199999999999999956e-01,5.589183419942855835e-02,5.745333153754472733e-03
1.400000000000000133e-01,4.505731165409088135e-02,6.084982771426439285e-03
1.600000000000000033e-01,7.557107508182525635e-02,6.389212328940629959e-03
1.799999999999999933e-01,1.471651643514633179e-01,6.685719359666109085e-03
2.000000000000000111e-01,1.545850187540054321e-01,7.011386100202798843e-03
2.200000000000000011e-01,2.230454087257385254e-01,7.413594052195549011e-03
2.399999999999999911e-01,1.588317900896072388e-01,7.946979254484176636e-03
2.600000000000000089e-01,2.456917762756347656e-01,8.663702756166458130e-03
2.800000000000000266e-01,2.684389352798461914e-01,9.527941234409809113e-03
2.999999999999999889e-01,2.915632128715515137e-01,1.018188335001468658e-02
3.200000000000000067e-01,3.392782509326934814e-01,1.057824678719043732e-02
3.400000000000000244e-01,3.329971432685852051e-01,1.105405762791633606e-02
3.599999999999999867e-01,3.645201325416564941e-01,1.152357738465070724e-02
3.800000000000000044e-01,3.548914790153503418e-01,1.181818265467882156e-02
4.000000000000000222e-01,3.648307323455810547e-01,1.185339596122503281e-02
4.199999999999999845e-01,3.542569279670715332e-01,1.180614903569221497e-02
4.400000000000000022e-01,3.155369460582733154e-01,1.175950374454259872e-02
4.600000000000000200e-01,2.657317519187927246e-01,1.171538326889276505e-02
4.799999999999999822e-01,2.215603888034820557e-01,1.166658662259578705e-02
5.000000000000000000e-01,1.378270536661148071e-01,1.161194685846567154e-02
5.200000000000000178e-01,1.652001440525054932e-01,1.155287772417068481e-02
5.400000000000000355e-01,1.430483311414718628e-01,1.149068213999271393e-02
5.600000000000000533e-01,1.301221251487731934e-01,1.142760645598173141e-02
5.799999999999999600e-01,1.175947636365890503e-01,1.136461179703474045e-02
5.999999999999999778e-01,1.227006018161773682e-01,1.130235847085714340e-02
6.199999999999999956e-01,5.173917487263679504e-02,1.124145276844501495e-02
6.400000000000000133e-01,3.452890738844871521e-02,1.118166465312242508e-02
6.600000000000000311e-01,-3.582516685128211975e-02,1.112235244363546371e-02
6.800000000000000488e-01,-2.620407193899154663e-02,1.106259785592556000e-02
7.000000000000000666e-01,5.422750115394592285e-02,1.100216899067163467e-02
7.199999999999999734e-01,-4.931414127349853516e-02,1.094218995422124863e-02
7.399999999999999911e-01,-5.114953964948654175e-03,1.088376529514789581e-02
7.600000000000000089e-01,4.687318578362464905e-02,1.082646660506725311e-02
7.800000000000000266e-01,-1.945473998785018921e-02,1.077153533697128296e-02
8.000000000000000444e-01,-7.499188184738159180e-02,1.071965321898460388e-02
8.200000000000000622e-01,-5.947984755039215088e-02,1.066922675818204880e-02
8.399999999999999689e-01,-3.683888167142868042e-02,1.061961986124515533e-02
8.599999999999999867e-01,-1.470942795276641846e-01,1.057110261172056198e-02
8.800000000000000044e-01,-1.444686353206634521e-01,1.052273903042078018e-02
9.000000000000000222e-01,-1.572752892971038818e-01,1.047358009964227676e-02
9.200000000000000400e-01,-1.487930268049240112e-01,1.042315643280744553e-02
9.400000000000000577e-01,-1.690832674503326416e-01,1.037168316543102264e-02
9.599999999999999645e-01,-1.684374213218688965e-01,1.031951792538166046e-02
9.799999999999999822e-01,-1.712276935577392578e-01,1.026685349643230438e-02
1.000000000000000000e+00,-2.165370583534240723e-01,1.021417882293462753e-02


==> numerics_review/UC_EKF1_Alg3_FHN/EKF1_2_FHN_uncalibrated_zscore_0_50_50.csv <==
t,zscore
0.000000000000000000e+00,nan
2.000000000000000042e-02,1.461804032325744629e+00
4.000000000000000083e-02,1.675077438354492188e+00
5.999999999999999778e-02,1.164227008819580078e+00
8.000000000000000167e-02,1.787364244461059570e+00
1.000000000000000056e-01,1.111596345901489258e+00
1.199999999999999956e-01,1.272857785224914551e+00
1.400000000000000133e-01,1.623506784439086914e+00
1.600000000000000033e-01,1.105501413345336914e+00
1.799999999999999933e-01,2.356289774179458618e-01
2.000000000000000111e-01,-2.327652424573898315e-01
2.200000000000000011e-01,-5.323104262351989746e-01
2.399999999999999911e-01,-2.049568742513656616e-01
2.600000000000000089e-01,-2.772471606731414795e-01
2.800000000000000266e-01,2.698456048965454102e-01
2.999999999999999889e-01,8.367083072662353516e-01
3.200000000000000067e-01,9.866577386856079102e-01
3.400000000000000244e-01,-2.167362272739410400e-01
3.599999999999999867e-01,-1.168940544128417969e+00
3.800000000000000044e-01,-9.190880060195922852e-01
4.000000000000000222e-01,-7.750197052955627441e-01
4.199999999999999845e-01,-5.115036368370056152e-01
4.400000000000000022e-01,-1.146805524826049805e+00
4.600000000000000200e-01,-1.214518666267395020e+00
4.799999999999999822e-01,-1.289083480834960938e+00
5.000000000000000000e-01,-1.056953430175781250e+00
5.200000000000000178e-01,-1.212736606597900391e+00
5.400000000000000355e-01,-1.480268716812133789e+00
5.600000000000000533e-01,-1.050011873245239258e+00
5.799999999999999600e-01,-8.133605718612670898e-01
5.999999999999999778e-01,-3.829821348190307617e-01
6.199999999999999956e-01,-5.846570134162902832e-01
6.400000000000000133e-01,-4.472812712192535400e-01
6.600000000000000311e-01,-3.425608873367309570e-01
6.800000000000000488e-01,-3.368598520755767822e-01
7.000000000000000666e-01,5.367857590317726135e-02
7.199999999999999734e-01,2.861386239528656006e-01
7.399999999999999911e-01,1.052371561527252197e-01
7.600000000000000089e-01,2.208975255489349365e-01
7.800000000000000266e-01,-1.329883486032485962e-01
8.000000000000000444e-01,-2.333552949130535126e-02
8.200000000000000622e-01,-7.339813113212585449e-01
8.399999999999999689e-01,-7.037782073020935059e-01
8.599999999999999867e-01,-5.586252808570861816e-01
8.800000000000000044e-01,-3.397031128406524658e-01
9.000000000000000222e-01,-6.704224944114685059e-01
9.200000000000000400e-01,-5.928262472152709961e-01
9.400000000000000577e-01,-1.444348096847534180e+00
9.599999999999999645e-01,-1.528962135314941406e+00
9.799999999999999822e-01,-1.626981496810913086e+00
1.000000000000000000e+00,-1.847989678382873535e+00


==> numerics_review/UC_EKF1_Alg3_FHN/EKF1_2_FHN_uncalibrated_zscore_1_50_50.csv <==
t,zscore
0.000000000000000000e+00,nan
2.000000000000000042e-02,-2.500684000551700592e-02
4.000000000000000083e-02,3.312525898218154907e-02
5.999999999999999778e-02,9.972574561834335327e-02
8.000000000000000167e-02,4.827124625444412231e-02
1.000000000000000056e-01,2.208620458841323853e-01
1.199999999999999956e-01,3.043570518493652344e-01
1.400000000000000133e-01,2.864784002304077148e-01
1.600000000000000033e-01,5.684514045715332031e-01
1.799999999999999933e-01,8.911317586898803711e-01
2.000000000000000111e-01,9.522913694381713867e-01
2.200000000000000011e-01,9.421430230140686035e-01
2.399999999999999911e-01,8.026284575462341309e-01
2.600000000000000089e-01,8.293097019195556641e-01
2.800000000000000266e-01,1.015465378761291504e+00
2.999999999999999889e-01,1.376682877540588379e+00
3.200000000000000067e-01,1.439842820167541504e+00
3.400000000000000244e-01,8.215142488479614258e-01
3.599999999999999867e-01,2.736229598522186279e-01
3.800000000000000044e-01,7.525941133499145508e-01
4.000000000000000222e-01,9.917709827423095703e-01
4.199999999999999845e-01,1.050840497016906738e+00
4.400000000000000022e-01,1.276196360588073730e+00
4.600000000000000200e-01,1.304462075233459473e+00
4.799999999999999822e-01,1.291219115257263184e+00
5.000000000000000000e-01,1.266912460327148438e+00
5.200000000000000178e-01,1.231290340423583984e+00
5.400000000000000355e-01,1.199487805366516113e+00
5.600000000000000533e-01,1.165434002876281738e+00
5.799999999999999600e-01,1.137783527374267578e+00
5.999999999999999778e-01,1.116164684295654297e+00
6.199999999999999956e-01,1.092029452323913574e+00
6.400000000000000133e-01,1.069233655929565430e+00
6.600000000000000311e-01,1.043528079986572266e+00
6.800000000000000488e-01,1.027394056320190430e+00
7.000000000000000666e-01,1.013537645339965820e+00
7.199999999999999734e-01,1.015264987945556641e+00
7.399999999999999911e-01,1.011774778366088867e+00
7.600000000000000089e-01,1.001580953598022461e+00
7.800000000000000266e-01,9.923717379570007324e-01
8.000000000000000444e-01,9.751499295234680176e-01
8.200000000000000622e-01,9.581812620162963867e-01
8.399999999999999689e-01,9.333517551422119141e-01
8.599999999999999867e-01,9.090141654014587402e-01
8.800000000000000044e-01,8.901281952857971191e-01
9.000000000000000222e-01,8.695077896118164062e-01
9.200000000000000400e-01,8.450631499290466309e-01
9.400000000000000577e-01,8.225140571594238281e-01
9.599999999999999645e-01,7.855877876281738281e-01
9.799999999999999822e-01,7.471775412559509277e-01
1.000000000000000000e+00,7.044577598571777344e-01


==> numerics_review/UC_EKF1_Alg3_FHN/EM_FHN_calibrated_fine_0_50_50.csv <==
t,mean
0.000000000000000000e+00,0.000000000000000000e+00
2.000000000000000042e-02,5.006205756217241287e-03
4.000000000000000083e-02,8.926142938435077667e-03
5.999999999999999778e-02,8.217620663344860077e-03
8.000000000000000167e-02,1.462521869689226151e-02
1.000000000000000056e-01,1.519852411001920700e-02
1.199999999999999956e-01,1.548693142831325531e-02
1.400000000000000133e-01,1.046210154891014099e-02
1.600000000000000033e-01,-3.869150066748261452e-03
1.799999999999999933e-01,-3.467708453536033630e-02
2.000000000000000111e-01,-7.914331555366516113e-02
2.200000000000000011e-01,-1.390299052000045776e-01
2.399999999999999911e-01,-2.103654444217681885e-01
2.600000000000000089e-01,-2.992934584617614746e-01
2.800000000000000266e-01,-4.129427373409271240e-01
2.999999999999999889e-01,-5.460268259048461914e-01
3.200000000000000067e-01,-6.874844431877136230e-01
3.400000000000000244e-01,-8.204701542854309082e-01
3.599999999999999867e-01,-9.290173053741455078e-01
3.800000000000000044e-01,-1.014588832855224609e+00
4.000000000000000222e-01,-1.068995356559753418e+00
4.199999999999999845e-01,-1.100508809089660645e+00
4.400000000000000022e-01,-1.120426654815673828e+00
4.600000000000000200e-01,-1.123176693916320801e+00
4.799999999999999822e-01,-1.117890000343322754e+00
5.000000000000000000e-01,-1.103660583496093750e+00
5.200000000000000178e-01,-1.092679500579833984e+00
5.400000000000000355e-01,-1.087200522422790527e+00
5.600000000000000533e-01,-1.078412652015686035e+00
5.799999999999999600e-01,-1.071130990982055664e+00
5.999999999999999778e-01,-1.064705967903137207e+00
6.199999999999999956e-01,-1.057461261749267578e+00
6.400000000000000133e-01,-1.044750690460205078e+00
6.600000000000000311e-01,-1.029310822486877441e+00
6.800000000000000488e-01,-1.014986038208007812e+00
7.000000000000000666e-01,-1.011216878890991211e+00
7.199999999999999734e-01,-1.006157398223876953e+00
7.399999999999999911e-01,-1.000297904014587402e+00
7.600000000000000089e-01,-1.003083586692810059e+00
7.800000000000000266e-01,-1.005700349807739258e+00
8.000000000000000444e-01,-9.955140352249145508e-01
8.200000000000000622e-01,-9.899861216545104980e-01
8.399999999999999689e-01,-9.866119027137756348e-01
8.599999999999999867e-01,-9.757843017578125000e-01
8.800000000000000044e-01,-9.589331746101379395e-01
9.000000000000000222e-01,-9.490671753883361816e-01
9.200000000000000400e-01,-9.399153590202331543e-01
9.400000000000000577e-01,-9.378842711448669434e-01
9.599999999999999645e-01,-9.315828680992126465e-01
9.799999999999999822e-01,-9.270578622817993164e-01
1.000000000000000000e+00,-9.204576611518859863e-01


==> numerics_review/UC_EKF1_Alg3_FHN/EM_FHN_calibrated_fine_1_50_50.csv <==
t,mean
0.000000000000000000e+00,0.000000000000000000e+00
2.000000000000000042e-02,-1.339373458176851273e-02
4.000000000000000083e-02,8.050142787396907806e-03
5.999999999999999778e-02,3.021505661308765411e-03
8.000000000000000167e-02,-5.088018253445625305e-03
1.000000000000000056e-01,-6.408665794879198074e-03
1.199999999999999956e-01,5.764046683907508850e-02
1.400000000000000133e-01,4.680052772164344788e-02
1.600000000000000033e-01,7.920303195714950562e-02
1.799999999999999933e-01,1.531230211257934570e-01
2.000000000000000111e-01,1.612619012594223022e-01
2.200000000000000011e-01,2.300300747156143188e-01
2.399999999999999911e-01,1.652102619409561157e-01
2.600000000000000089e-01,2.528766691684722900e-01
2.800000000000000266e-01,2.781142294406890869e-01
2.999999999999999889e-01,3.055804371833801270e-01
3.200000000000000067e-01,3.545092642307281494e-01
3.400000000000000244e-01,3.420782089233398438e-01
3.599999999999999867e-01,3.676732480525970459e-01
3.800000000000000044e-01,3.637857735157012939e-01
4.000000000000000222e-01,3.765865862369537354e-01
4.199999999999999845e-01,3.666633069515228271e-01
4.400000000000000022e-01,3.305443823337554932e-01
4.600000000000000200e-01,2.810140252113342285e-01
4.799999999999999822e-01,2.366245090961456299e-01
5.000000000000000000e-01,1.525383740663528442e-01
5.200000000000000178e-01,1.794250905513763428e-01
5.400000000000000355e-01,1.568312644958496094e-01
5.600000000000000533e-01,1.434402465820312500e-01
5.799999999999999600e-01,1.305252313613891602e-01
5.999999999999999778e-01,1.353158950805664062e-01
6.199999999999999956e-01,6.401517242193222046e-02
6.400000000000000133e-01,4.648471996188163757e-02
6.600000000000000311e-01,-2.421868033707141876e-02
6.800000000000000488e-01,-1.483842451125383377e-02
7.000000000000000666e-01,6.537861377000808716e-02
7.199999999999999734e-01,-3.820491954684257507e-02
7.399999999999999911e-01,5.896964576095342636e-03
7.600000000000000089e-01,5.771676823496818542e-02
7.800000000000000266e-01,-8.765372447669506073e-03
8.000000000000000444e-01,-6.453861296176910400e-02
8.200000000000000622e-01,-4.925679415464401245e-02
8.399999999999999689e-01,-2.692704088985919952e-02
8.599999999999999867e-01,-1.374849975109100342e-01
8.800000000000000044e-01,-1.351020485162734985e-01
9.000000000000000222e-01,-1.481684297323226929e-01
9.200000000000000400e-01,-1.399848014116287231e-01
9.400000000000000577e-01,-1.605524122714996338e-01
9.599999999999999645e-01,-1.603305339813232422e-01
9.799999999999999822e-01,-1.635565310716629028e-01
1.000000000000000000e+00,-2.093416005373001099e-01


==> numerics_review/prior_mat_vs_ibm_fhn/EKF0_FHN_review_STRONG_GLOBAL_ERRORS.csv <==
deltas,errors
6.250000000000000000e-02,6.682276725769042969e-02
3.125000000000000000e-02,3.710803017020225525e-02
1.562500000000000000e-02,2.034355141222476959e-02


==> numerics_review/prior_mat_vs_ibm_fhn/EKF0_FHN_review_STRONG_GLOBAL_ERRORS_MAT.csv <==
deltas,errors
6.250000000000000000e-02,6.499367952346801758e-02
3.125000000000000000e-02,3.499691560864448547e-02
1.562500000000000000e-02,1.952295564115047455e-02


==> numerics_review/prior_mat_vs_ibm_fhn/EKF0_FHN_review_STRONG_LOCAL_ERRORS.csv <==
deltas,errors
6.250000000000000000e-02,2.612286992371082306e-02
3.125000000000000000e-02,8.653046563267707825e-03
1.562500000000000000e-02,2.956502372398972511e-03


==> numerics_review/prior_mat_vs_ibm_fhn/EKF0_FHN_review_STRONG_LOCAL_ERRORS_MAT.csv <==
deltas,errors
6.250000000000000000e-02,1.953502185642719269e-02
3.125000000000000000e-02,7.569198962301015854e-03
1.562500000000000000e-02,2.770612947642803192e-03


==> numerics_review/prior_mat_vs_ibm_fhn/EKF0_FHN_review_WEAK_GLOBAL_ERRORS.csv <==
deltas,errors
6.250000000000000000e-02,2.519150637090206146e-02
3.125000000000000000e-02,8.148694410920143127e-03
1.562500000000000000e-02,2.574475482106208801e-03


==> numerics_review/prior_mat_vs_ibm_fhn/EKF0_FHN_review_WEAK_GLOBAL_ERRORS_MAT.csv <==
deltas,errors
6.250000000000000000e-02,2.900370769202709198e-02
3.125000000000000000e-02,6.273945327848196030e-03
1.562500000000000000e-02,2.400991041213274002e-03

